Tensor Decomposition Methods for High-dimensional Hamilton-Jacobi-Bellman Equations

A tensor decomposition approach for the solution of high-dimensional, fully nonlinear Hamilton-Jacobi-Bellman equations arising in optimal feedback control of nonlinear dynamics is presented. The method combines a tensor train approximation for the value function together with a Newton-like iterative method for the solution of the resulting nonlinear system. The tensor approximation leads to a polynomial scaling with respect to the dimension, partially circumventing the curse of dimensionality. A convergence analysis for the linear-quadratic case is presented. For nonlinear dynamics, the effectiveness of the high-dimensional control synthesis method is assessed in the optimal feedback stabilization of the Allen-Cahn and Fokker-Planck equations with a hundred of variables.

==> fp-densities.dat <==
     xi                x0             xinf
  -5.9882812e+00   4.8088718e-84   5.0137667e-16
  -5.9765625e+00   7.6065790e-84   8.4256963e-16
  -5.9648438e+00   1.2025330e-83   1.4084222e-15
  -5.9531250e+00   1.9000545e-83   2.3418296e-15
  -5.9414062e+00   3.0005200e-83   3.8733182e-15
  -5.9296875e+00   4.7357465e-83   6.3727466e-15
  -5.9179688e+00   7.4703647e-83   1.0430279e-14
  -5.9062500e+00   1.1777594e-82   1.6982489e-14
  -5.8945312e+00   1.8558070e-82   2.7507634e-14
  -5.8828125e+00   2.9226074e-82   4.4326358e-14
  -5.8710938e+00   4.6001244e-82   7.1062145e-14
  -5.8593750e+00   7.2365256e-82   1.1334245e-13
  -5.8476562e+00   1.1377637e-81   1.7986042e-13
  -5.8359375e+00   1.7878681e-81   2.8397363e-13
  -5.8242188e+00   2.8078914e-81   4.4609838e-13
  -5.8125000e+00   4.4074416e-81   6.9727544e-13
  -5.8007812e+00   6.9143964e-81   1.0844515e-12
  -5.7890625e+00   1.0841351e-80   1.6782587e-12
  -5.7773438e+00   1.6989241e-80   2.5844124e-12
  -5.7656250e+00   2.6608843e-80   3.9603171e-12
  -5.7539062e+00   4.1652343e-80   6.0391325e-12
  -5.7421875e+00   6.5164987e-80   9.1644599e-12
  -5.7304688e+00   1.0189447e-79   1.3840068e-11
  -5.7187500e+00   1.5923861e-79   2.0800801e-11
  -5.7070312e+00   2.4871820e-79   3.1113135e-11
  -5.6953125e+00   3.8826494e-79   4.6317052e-11
  -5.6835938e+00   6.0577344e-79   6.8625109e-11
  -5.6718750e+00   9.4461256e-79   1.0120031e-10
  -5.6601562e+00   1.4721723e-78   1.4854189e-10
  -5.6484375e+00   2.2931106e-78   2.1701820e-10
  -5.6367188e+00   3.5698732e-78   3.1559874e-10
  -5.6250000e+00   5.5544622e-78   4.5685474e-10
  -5.6132812e+00   8.6375919e-78   6.5831948e-10
  -5.6015625e+00   1.3424706e-77   9.4432816e-10
  -5.5898438e+00   2.0853469e-77   1.3484935e-09
  -5.5781250e+00   3.2375261e-77   1.9170196e-09
  -5.5664062e+00   5.0235379e-77   2.7131147e-09
  -5.5546875e+00   7.7905392e-77   3.8228373e-09
  -5.5429688e+00   1.2074990e-76   5.3628024e-09
  -5.5312500e+00   1.8705421e-76   7.4902851e-09
  -5.5195312e+00   2.8960739e-76   1.0416404e-08
  -5.5078125e+00   4.4813949e-76   1.4423230e-08
  -5.4960938e+00   6.9307179e-76   1.9885884e-08
  -5.4843750e+00   1.0712841e-75   2.7300929e-08
  -5.4726562e+00   1.6549792e-75   3.7322657e-08
  -5.4609375e+00   2.5552998e-75   5.0809255e-08
  -5.4492188e+00   3.9432346e-75   6.8881220e-08
  -5.4375000e+00   6.0816974e-75   9.2994908e-08
  -5.4257812e+00   9.3747226e-75   1.2503468e-07
  -5.4140625e+00   1.4442869e-74   1.6742776e-07
  -5.4023438e+00   2.2238730e-74   2.2328668e-07
  -5.3906250e+00   3.4223774e-74   2.9658508e-07
  -5.3789062e+00   5.2638955e-74   3.9237352e-07
  -5.3671875e+00   8.0918543e-74   5.1704316e-07
  -5.3554688e+00   1.2432266e-73   6.7864627e-07
  -5.3437500e+00   1.9090353e-73   8.8728383e-07
  -5.3320312e+00   2.9298073e-73   1.1555719e-06
  -5.3203125e+00   4.4939226e-73   1.4992003e-06
  -5.3085938e+00   6.8892756e-73   1.9375972e-06
  -5.2968750e+00   1.0555601e-72   2.4947183e-06
  -5.2851562e+00   1.6164185e-72   3.1999756e-06
  -5.2734375e+00   2.4739224e-72   4.0893281e-06
  -5.2617188e+00   3.7842497e-72   5.2065546e-06
  -5.2500000e+00   5.7854205e-72   6.6047307e-06
  -5.2382812e+00   8.8399847e-72   8.3479354e-06
  -5.2265625e+00   1.3499868e-71   1.0513211e-05
  -5.2148438e+00   2.0604827e-71   1.3192805e-05
  -5.2031250e+00   3.1431844e-71   1.6496713e-05
  -5.1914062e+00   4.7921696e-71   2.0555562e-05
  -5.1796875e+00   7.3022372e-71   2.5523842e-05
  -5.1679688e+00   1.1120930e-70   3.1583527e-05
  -5.1562500e+00   1.6927302e-70   3.8948095e-05
  -5.1445312e+00   2.5751101e-70   4.7866973e-05
  -5.1328125e+00   3.9153023e-70   5.8630420e-05
  -5.1210938e+00   5.9497159e-70   7.1574855e-05
  -5.1093750e+00   9.0362574e-70   8.7088643e-05
  -5.0976562e+00   1.3716471e-69   1.0561833e-04
  -5.0859375e+00   2.0809307e-69   1.2767531e-04
  -5.0742188e+00   3.1552538e-69   1.5384292e-04
  -5.0625000e+00   4.7815907e-69   1.8478395e-04
  -5.0507812e+00   7.2422237e-69   2.2124845e-04
  -5.0390625e+00   1.0963088e-68   2.6408187e-04
  -5.0273438e+00   1.6586522e-68   3.1423344e-04
  -5.0156250e+00   2.5080672e-68   3.7276470e-04
  -5.0039062e+00   3.7903947e-68   4.4085808e-04
  -4.9921875e+00   5.7252065e-68   5.1982548e-04
  -4.9804688e+00   8.6428963e-68   6.1111663e-04
  -4.9687500e+00   1.3040339e-67   7.1632724e-04
  -4.9570312e+00   1.9664364e-67   8.3720667e-04
  -4.9453125e+00   2.9636871e-67   9.7566503e-04
  -4.9335938e+00   4.4642267e-67   1.1337796e-03
  -4.9218750e+00   6.7208092e-67   1.3138002e-03
  -4.9101562e+00   1.0112495e-66   1.5181538e-03
  -4.8984375e+00   1.5207454e-66   1.7494474e-03
  -4.8867188e+00   2.2856837e-66   2.0104698e-03
  -4.8750000e+00   3.4335012e-66   2.3041918e-03
  -4.8632812e+00   5.1548935e-66   2.6337646e-03
  -4.8515625e+00   7.7350590e-66   3.0025161e-03
  -4.8398438e+00   1.1600294e-65   3.4139455e-03
  -4.8281250e+00   1.7387446e-65   3.8717152e-03
  -4.8164062e+00   2.6047379e-65   4.3796411e-03
  -4.8046875e+00   3.8999021e-65   4.9416800e-03
  -4.7929688e+00   5.8358593e-65   5.5619150e-03
  -4.7812500e+00   8.7280526e-65   6.2445377e-03
  -4.7695312e+00   1.3046419e-64   6.9938295e-03
  -4.7578125e+00   1.9490669e-64   7.8141387e-03
  -4.7460938e+00   2.9102050e-64   8.7098566e-03
  -4.7343750e+00   4.3429204e-64   9.6853909e-03
  -4.7226562e+00   6.4774130e-64   1.0745137e-02
  -4.7109375e+00   9.6556772e-64   1.1893449e-02
  -4.6992188e+00   1.4385512e-63   1.3134605e-02
  -4.6875000e+00   2.1420487e-63   1.4472775e-02
  -4.6757812e+00   3.1878274e-63   1.5911988e-02
  -4.6640625e+00   4.7415648e-63   1.7456095e-02
  -4.6523438e+00   7.0487160e-63   1.9108732e-02
  -4.6406250e+00   1.0472727e-62   2.0873288e-02
  -4.6289062e+00   1.5551453e-62   2.2752864e-02
  -4.6171875e+00   2.3080414e-62   2.4750245e-02
  -4.6054688e+00   3.4235578e-62   2.6867858e-02
  -4.5937500e+00   5.0754338e-62   2.9107745e-02
  -4.5820312e+00   7.5202123e-62   3.1471531e-02
  -4.5703125e+00   1.1136494e-61   3.3960393e-02
  -4.5585938e+00   1.6482697e-61   3.6575037e-02
  -4.5468750e+00   2.4382011e-61   3.9315672e-02
  -4.5351562e+00   3.6047254e-61   4.2181991e-02
  -4.5234375e+00   5.3264309e-61   4.5173152e-02
  -4.5117188e+00   7.8661431e-61   4.8287767e-02
  -4.5000000e+00   1.1610444e-60   5.1523889e-02
  -4.4882812e+00   1.7127629e-60   5.4879011e-02
  -4.4765625e+00   2.5252657e-60   5.8350060e-02
  -4.4648438e+00   3.7211602e-60   6.1933400e-02
  -4.4531250e+00   5.4803853e-60   6.5624841e-02
  -4.4414062e+00   8.0668735e-60   6.9419646e-02
  -4.4296875e+00   1.1867544e-59   7.3312549e-02
  -4.4179688e+00   1.7449294e-59   7.7297770e-02
  -4.4062500e+00   2.5642261e-59   8.1369043e-02
  -4.3945312e+00   3.7661378e-59   8.5519634e-02
  -4.3828125e+00   5.5283756e-59   8.9742380e-02
  -4.3710938e+00   8.1107367e-59   9.4029710e-02
  -4.3593750e+00   1.1892811e-58   9.8373693e-02
  -4.3476562e+00   1.7428906e-58   1.0276606e-01
  -4.3359375e+00   2.5528024e-58   1.0719827e-01
  -4.3242188e+00   3.7370224e-58   1.1166152e-01
  -4.3125000e+00   5.4675863e-58   1.1614680e-01
  -4.3007812e+00   7.9951574e-58   1.2064495e-01
  -4.2890625e+00   1.1684761e-57   1.2514670e-01
  -4.2773438e+00   1.7067663e-57   1.2964271e-01
  -4.2656250e+00   2.4916655e-57   1.3412359e-01
  -4.2539062e+00   3.6355227e-57   1.3858001e-01
  -4.2421875e+00   5.3015811e-57   1.4300269e-01
  -4.2304688e+00   7.7269017e-57   1.4738244e-01
  -4.2187500e+00   1.1255552e-56   1.5171024e-01
  -4.2070312e+00   1.6386630e-56   1.5597726e-01
  -4.1953125e+00   2.3843716e-56   1.6017491e-01
  -4.1835938e+00   3.4675255e-56   1.6429483e-01
  -4.1718750e+00   5.0399569e-56   1.6832898e-01
  -4.1601562e+00   7.3214216e-56   1.7226966e-01
  -4.1484375e+00   1.0629809e-55   1.7610952e-01
  -4.1367188e+00   1.5424706e-55   1.7984157e-01
  -4.1250000e+00   2.2370197e-55   1.8345928e-01
  -4.1132812e+00   3.2425310e-55   1.8695649e-01
  -4.1015625e+00   4.6974255e-55   1.9032752e-01
  -4.0898438e+00   6.8013810e-55   1.9356713e-01
  -4.0781250e+00   9.8422805e-55   1.9667057e-01
  -4.0664062e+00   1.4234945e-54   1.9963354e-01
  -4.0546875e+00   2.0576775e-54   2.0245224e-01
  -4.0429688e+00   2.9727628e-54   2.0512335e-01
  -4.0312500e+00   4.2924439e-54   2.0764403e-01
  -4.0195312e+00   6.1945597e-54   2.1001193e-01
  -4.0078125e+00   8.9346530e-54   2.1222517e-01
  -3.9960938e+00   1.2879718e-53   2.1428234e-01
  -3.9843750e+00   1.8556518e-53   2.1618248e-01
  -3.9726562e+00   2.6720713e-53   2.1792511e-01
  -3.9609375e+00   3.8455727e-53   2.1951014e-01
  -3.9492188e+00   5.5314048e-53   2.2093793e-01
  -3.9375000e+00   7.9519071e-53   2.2220924e-01
  -3.9257812e+00   1.1425326e-52   2.2332520e-01
  -3.9140625e+00   1.6406930e-52   2.2428733e-01
  -3.9023438e+00   2.3547645e-52   2.2509747e-01
  -3.8906250e+00   3.3777622e-52   2.2575780e-01
  -3.8789062e+00   4.8425275e-52   2.2627083e-01
  -3.8671875e+00   6.9386753e-52   2.2663931e-01
  -3.8554688e+00   9.9367065e-52   2.2686629e-01
  -3.8437500e+00   1.4222299e-51   2.2690908e-01
  -3.8320312e+00   2.0345041e-51   2.2673221e-01
  -3.8203125e+00   2.9087659e-51   2.2642845e-01
  -3.8085938e+00   4.1564294e-51   2.2600196e-01
  -3.7968750e+00   5.9359944e-51   2.2545702e-01
  -3.7851562e+00   8.4728203e-51   2.2479801e-01
  -3.7734375e+00   1.2087151e-50   2.2402940e-01
  -3.7617188e+00   1.7233811e-50   2.2315571e-01
  -3.7500000e+00   2.4558404e-50   2.2218153e-01
  -3.7382812e+00   3.4976825e-50   2.2111145e-01
  -3.7265625e+00   4.9787700e-50   2.1995011e-01
  -3.7148438e+00   7.0831295e-50   2.1870213e-01
  -3.7031250e+00   1.0071398e-49   2.1737211e-01
  -3.6914062e+00   1.4312507e-49   2.1596463e-01
  -3.6796875e+00   2.0328398e-49   2.1448424e-01
  -3.6679688e+00   2.8857055e-49   2.1293543e-01
  -3.6562500e+00   4.0941363e-49   2.1132262e-01
  -3.6445312e+00   5.8054251e-49   2.0965018e-01
  -3.6328125e+00   8.2274868e-49   2.0792239e-01
  -3.6210938e+00   1.1653645e-48   2.0614343e-01
  -3.6093750e+00   1.6497488e-48   2.0431741e-01
  -3.5976562e+00   2.3341851e-48   2.0244833e-01
  -3.5859375e+00   3.3007619e-48   2.0054009e-01
  -3.5742188e+00   4.6650310e-48   1.9859647e-01
  -3.5625000e+00   6.5895583e-48   1.9662114e-01
  -3.5507812e+00   9.3029248e-48   1.9461765e-01
  -3.5390625e+00   1.3126355e-47   1.9258945e-01
  -3.5273438e+00   1.8511015e-47   1.9053985e-01
  -3.5156250e+00   2.6090220e-47   1.8847204e-01
  -3.5039062e+00   3.6752484e-47   1.8638909e-01
  -3.4921875e+00   5.1743652e-47   1.8429395e-01
  -3.4804688e+00   7.2809641e-47   1.8218944e-01
  -3.4687500e+00   1.0239580e-46   1.8007824e-01
  -3.4570312e+00   1.4392520e-46   1.7796295e-01
  -3.4453125e+00   2.0218687e-46   1.7584601e-01
  -3.4335938e+00   2.8387720e-46   1.7372976e-01
  -3.4218750e+00   3.9835429e-46   1.7161641e-01
  -3.4101562e+00   5.5868875e-46   1.6950806e-01
  -3.3984375e+00   7.8312626e-46   1.6740669e-01
  -3.3867188e+00   1.0971224e-45   1.6531419e-01
  -3.3750000e+00   1.5361719e-45   1.6323231e-01
  -3.3632812e+00   2.1497402e-45   1.6116271e-01
  -3.3515625e+00   3.0067241e-45   1.5910695e-01
  -3.3398438e+00   4.2030313e-45   1.5706649e-01
  -3.3281250e+00   5.8720952e-45   1.5504268e-01
  -3.3164062e+00   8.1994552e-45   1.5303679e-01
  -3.3046875e+00   1.1442959e-44   1.5105000e-01
  -3.2929688e+00   1.5960743e-44   1.4908338e-01
  -3.2812500e+00   2.2249965e-44   1.4713795e-01
  -3.2695312e+00   3.1000377e-44   1.4521462e-01
  -3.2578125e+00   4.3168410e-44   1.4331424e-01
  -3.2460938e+00   6.0079535e-44   1.4143758e-01
  -3.2343750e+00   8.3569637e-44   1.3958535e-01
  -3.2226562e+00   1.1618014e-43   1.3775816e-01
  -3.2109375e+00   1.6142720e-43   1.3595659e-01
  -3.1992188e+00   2.2417283e-43   1.3418114e-01
  -3.1875000e+00   3.1113629e-43   1.3243226e-01
  -3.1757812e+00   4.3159837e-43   1.3071034e-01
  -3.1640625e+00   5.9837074e-43   1.2901572e-01
  -3.1523438e+00   8.2912946e-43   1.2734868e-01
  -3.1406250e+00   1.1482482e-42   1.2570948e-01
  -3.1289062e+00   1.5893174e-42   1.2409829e-01
  -3.1171875e+00   2.1986036e-42   1.2251529e-01
  -3.1054688e+00   3.0397976e-42   1.2096058e-01
  -3.0937500e+00   4.2005276e-42   1.1943425e-01
  -3.0820312e+00   5.8012883e-42   1.1793634e-01
  -3.0703125e+00   8.0076759e-42   1.1646685e-01
  -3.0585938e+00   1.1047143e-41   1.1502578e-01
  -3.0468750e+00   1.5231928e-41   1.1361308e-01
  -3.0351562e+00   2.0990424e-41   1.1222867e-01
  -3.0234375e+00   2.8910060e-41   1.1087245e-01
  -3.0117188e+00   3.9795889e-41   1.0954431e-01
  -3.0000000e+00   5.4750596e-41   1.0824412e-01
  -2.9882812e+00   7.5283697e-41   1.0697170e-01
  -2.9765625e+00   1.0346047e-40   1.0572689e-01
  -2.9648438e+00   1.4210502e-40   1.0450949e-01
  -2.9531250e+00   1.9507688e-40   1.0331930e-01
  -2.9414062e+00   2.6764777e-40   1.0215610e-01
  -2.9296875e+00   3.6701421e-40   1.0101966e-01
  -2.9179688e+00   5.0299489e-40   9.9909735e-02
  -2.9062500e+00   6.8897855e-40   9.8826083e-02
  -2.8945312e+00   9.4321188e-40   9.7768441e-02
  -2.8828125e+00   1.2905483e-39   9.6736545e-02
  -2.8710938e+00   1.7648211e-39   9.5730125e-02
  -2.8593750e+00   2.4120625e-39   9.4748903e-02
  -2.8476562e+00   3.2948668e-39   9.3792599e-02
  -2.8359375e+00   4.4983019e-39   9.2860928e-02
  -2.8242188e+00   6.1379137e-39   9.1953605e-02
  -2.8125000e+00   8.3705575e-39   9.1070340e-02
  -2.8007812e+00   1.1409048e-38   9.0210844e-02
  -2.7890625e+00   1.5541964e-38   8.9374824e-02
  -2.7773438e+00   2.1160397e-38   8.8561991e-02
  -2.7656250e+00   2.8794077e-38   8.7772054e-02
  -2.7539062e+00   3.9160114e-38   8.7004723e-02
  -2.7421875e+00   5.3228737e-38   8.6259710e-02
  -2.7304688e+00   7.2311906e-38   8.5536729e-02
  -2.7187500e+00   9.8182683e-38   8.4835497e-02
  -2.7070312e+00   1.3323595e-37   8.4155732e-02
  -2.6953125e+00   1.8070467e-37   8.3497155e-02
  -2.6835938e+00   2.4495075e-37   8.2859492e-02
  -2.6718750e+00   3.3185594e-37   8.2242471e-02
  -2.6601562e+00   4.4934701e-37   8.1645825e-02
  -2.6484375e+00   6.0810077e-37   8.1069291e-02
  -2.6367188e+00   8.2249010e-37   8.0512610e-02
  -2.6250000e+00   1.1118527e-36   7.9975527e-02
  -2.6132812e+00   1.5021913e-36   7.9457792e-02
  -2.6015625e+00   2.0284518e-36   7.8959161e-02
  -2.5898438e+00   2.7375720e-36   7.8479393e-02
  -2.5781250e+00   3.6925625e-36   7.8018254e-02
  -2.5664062e+00   4.9779623e-36   7.7575515e-02
  -2.5546875e+00   6.7071308e-36   7.7150951e-02
  -2.5429688e+00   9.0319887e-36   7.6744344e-02
  -2.5312500e+00   1.2156021e-35   7.6355480e-02
  -2.5195312e+00   1.6351625e-35   7.5984153e-02
  -2.5078125e+00   2.1983246e-35   7.5630159e-02
  -2.4960938e+00   2.9538210e-35   7.5293302e-02
  -2.4843750e+00   3.9667786e-35   7.4973393e-02
  -2.4726562e+00   5.3241855e-35   7.4670245e-02
  -2.4609375e+00   7.1421643e-35   7.4383679e-02
  -2.4492188e+00   9.5756426e-35   7.4113522e-02
  -2.4375000e+00   1.2831205e-34   7.3859606e-02
  -2.4257812e+00   1.7184164e-34   7.3621768e-02
  -2.4140625e+00   2.3001216e-34   7.3399852e-02
  -2.4023438e+00   3.0770506e-34   7.3193707e-02
  -2.3906250e+00   4.1141479e-34   7.3003187e-02
  -2.3789062e+00   5.4977704e-34   7.2828152e-02
  -2.3671875e+00   7.3426822e-34   7.2668468e-02
  -2.3554688e+00   9.8013140e-34   7.2524006e-02
  -2.3437500e+00   1.3076012e-33   7.2394643e-02
  -2.3320312e+00   1.7435233e-33   7.2280260e-02
  -2.3203125e+00   2.3234943e-33   7.2180744e-02
  -2.3085938e+00   3.0946884e-33   7.2095988e-02
  -2.2968750e+00   4.1195869e-33   7.2025889e-02
  -2.2851562e+00   5.4808996e-33   7.1970350e-02
  -2.2734375e+00   7.2880520e-33   7.1929278e-02
  -2.2617188e+00   9.6857334e-33   7.1902586e-02
  -2.2500000e+00   1.2865154e-32   7.1890192e-02
  -2.2382812e+00   1.7078861e-32   7.1890192e-02
  -2.2265625e+00   2.2660227e-32   7.1892017e-02
  -2.2148438e+00   3.0049071e-32   7.1907986e-02
  -2.2031250e+00   3.9825320e-32   7.1938024e-02
  -2.1914062e+00   5.2753215e-32   7.1982061e-02
  -2.1796875e+00   6.9839324e-32   7.2040034e-02
  -2.1679688e+00   9.2408635e-32   7.2111882e-02
  -2.1562500e+00   1.2220431e-31   7.2197548e-02
  -2.1445312e+00   1.6151837e-31   7.2296981e-02
  -2.1328125e+00   2.1336282e-31   7.2410133e-02
  -2.1210938e+00   2.8169362e-31   7.2536962e-02
  -2.1093750e+00   3.7170356e-31   7.2677426e-02
  -2.0976562e+00   4.9020513e-31   7.2831490e-02
  -2.0859375e+00   6.4613077e-31   7.2999122e-02
  -2.0742188e+00   8.5118592e-31   7.3180294e-02
  -2.0625000e+00   1.1207013e-30   7.3374980e-02
  -2.0507812e+00   1.4747444e-30   7.3583159e-02
  -2.0390625e+00   1.9395682e-30   7.3804812e-02
  -2.0273438e+00   2.5494988e-30   7.4039924e-02
  -2.0156250e+00   3.3493921e-30   7.4288482e-02
  -2.0039062e+00   4.3978317e-30   7.4550478e-02
  -1.9921875e+00   5.7712868e-30   7.4825905e-02
  -1.9804688e+00   7.5695166e-30   7.5114759e-02
  -1.9687500e+00   9.9225905e-30   7.5417039e-02
  -1.9570312e+00   1.3000002e-29   7.5732746e-02
  -1.9453125e+00   1.7022495e-29   7.6061882e-02
  -1.9335938e+00   2.2277397e-29   7.6404455e-02
  -1.9218750e+00   2.9138494e-29   7.6760470e-02
  -1.9101562e+00   3.8091774e-29   7.7129938e-02
  -1.8984375e+00   4.9768749e-29   7.7512870e-02
  -1.8867188e+00   6.4989574e-29   7.7909279e-02
  -1.8750000e+00   8.4818794e-29   7.8319178e-02
  -1.8632812e+00   1.1063739e-28   7.8742584e-02
  -1.8515625e+00   1.4423584e-28   7.9179513e-02
  -1.8398438e+00   1.8793424e-28   7.9629982e-02
  -1.8281250e+00   2.4473723e-28   8.0094010e-02
  -1.8164062e+00   3.1853387e-28   8.0571617e-02
  -1.8046875e+00   4.1435504e-28   8.1062823e-02
  -1.7929688e+00   5.3870509e-28   8.1567647e-02
  -1.7812500e+00   6.9998858e-28   8.2086110e-02
  -1.7695312e+00   9.0905942e-28   8.2618232e-02
  -1.7578125e+00   1.1799267e-27   8.3164034e-02
  -1.7460938e+00   1.5306617e-27   8.3723535e-02
  -1.7343750e+00   1.9845627e-27   8.4296756e-02
  -1.7226562e+00   2.5716501e-27   8.4883715e-02
  -1.7109375e+00   3.3305838e-27   8.5484430e-02
  -1.6992188e+00   4.3111218e-27   8.6098919e-02
  -1.6875000e+00   5.5772698e-27   8.6727196e-02
  -1.6757812e+00   7.2113147e-27   8.7369278e-02
  -1.6640625e+00   9.3189863e-27   8.8025175e-02
  -1.6523438e+00   1.2036060e-26   8.8694900e-02
  -1.6406250e+00   1.5536795e-26   8.9378462e-02
  -1.6289062e+00   2.0044719e-26   9.0075867e-02
  -1.6171875e+00   2.5846393e-26   9.0787120e-02
  -1.6054688e+00   3.3308981e-26   9.1512222e-02
  -1.5937500e+00   4.2902656e-26   9.2251174e-02
  -1.5820312e+00   5.5229162e-26   9.3003970e-02
  -1.5703125e+00   7.1058194e-26   9.3770604e-02
  -1.5585938e+00   9.1373720e-26   9.4551064e-02
  -1.5468750e+00   1.1743293e-25   9.5345337e-02
  -1.5351562e+00   1.5084117e-25   9.6153405e-02
  -1.5234375e+00   1.9364726e-25   9.6975244e-02
  -1.5117188e+00   2.4846443e-25   9.7810828e-02
  -1.5000000e+00   3.1862405e-25   9.8660125e-02
  -1.4882812e+00   4.0837044e-25   9.9523100e-02
  -1.4765625e+00   5.2310815e-25   1.0039971e-01
  -1.4648438e+00   6.6971513e-25   1.0128991e-01
  -1.4531250e+00   8.5693951e-25   1.0219365e-01
  -1.4414062e+00   1.0959019e-24   1.0311087e-01
  -1.4296875e+00   1.4007305e-24   1.0404150e-01
  -1.4179688e+00   1.7893651e-24   1.0498548e-01
  -1.4062500e+00   2.2845715e-24   1.0594273e-01
  -1.3945312e+00   2.9152243e-24   1.0691317e-01
  -1.3828125e+00   3.7179252e-24   1.0789670e-01
  -1.3710938e+00   4.7390441e-24   1.0889323e-01
  -1.3593750e+00   6.0372935e-24   1.0990266e-01
  -1.3476562e+00   7.6869713e-24   1.1092487e-01
  -1.3359375e+00   9.7820452e-24   1.1195974e-01
  -1.3242188e+00   1.2441293e-23   1.1300714e-01
  -1.3125000e+00   1.5814766e-23   1.1406694e-01
  -1.3007812e+00   2.0091922e-23   1.1513900e-01
  -1.2890625e+00   2.5511832e-23   1.1622315e-01
  -1.2773438e+00   3.2376002e-23   1.1731924e-01
  -1.2656250e+00   4.1064472e-23   1.1842709e-01
  -1.2539062e+00   5.2055987e-23   1.1954653e-01
  -1.2421875e+00   6.5953307e-23   1.2067736e-01
  -1.2304688e+00   8.3514887e-23   1.2181939e-01
  -1.2187500e+00   1.0569456e-22   1.2297239e-01
  -1.2070312e+00   1.3369121e-22   1.2413616e-01
  -1.1953125e+00   1.6901080e-22   1.2531046e-01
  -1.1835938e+00   2.1354408e-22   1.2649504e-01
  -1.1718750e+00   2.6966341e-22   1.2768967e-01
  -1.1601562e+00   3.4034389e-22   1.2889407e-01
  -1.1484375e+00   4.2931427e-22   1.3010797e-01
  -1.1367188e+00   5.4124528e-22   1.3133109e-01
  -1.1250000e+00   6.8198427e-22   1.3256313e-01
  -1.1132812e+00   8.5884744e-22   1.3380378e-01
  -1.1015625e+00   1.0809837e-21   1.3505273e-01
  -1.0898438e+00   1.3598270e-21   1.3630965e-01
  -1.0781250e+00   1.7096596e-21   1.3757419e-01
  -1.0664062e+00   2.1483105e-21   1.3884600e-01
  -1.0546875e+00   2.6980246e-21   1.4012472e-01
  -1.0429688e+00   3.3865398e-21   1.4140998e-01
  -1.0312500e+00   4.2484244e-21   1.4270137e-01
  -1.0195312e+00   5.3267344e-21   1.4399851e-01
  -1.0078125e+00   6.6750670e-21   1.4530098e-01
  -9.9609375e-01   8.3601034e-21   1.4660835e-01
  -9.8437500e-01   1.0464756e-20   1.4792021e-01
  -9.7265625e-01   1.3092060e-20   1.4923609e-01
  -9.6093750e-01   1.6369986e-20   1.5055553e-01
  -9.4921875e-01   2.0457383e-20   1.5187808e-01
  -9.3750000e-01   2.5551316e-20   1.5320325e-01
  -9.2578125e-01   3.1896123e-20   1.5453054e-01
  -9.1406250e-01   3.9794583e-20   1.5585946e-01
  -9.0234375e-01   4.9621679e-20   1.5718949e-01
  -8.9062500e-01   6.1841554e-20   1.5852011e-01
  -8.7890625e-01   7.7028379e-20   1.5985077e-01
  -8.6718750e-01   9.5892041e-20   1.6118094e-01
  -8.5546875e-01   1.1930971e-19   1.6251005e-01
  -8.4375000e-01   1.4836466e-19   1.6383755e-01
  -8.3203125e-01   1.8439391e-19   1.6516286e-01
  -8.2031250e-01   2.2904675e-19   1.6648539e-01
  -8.0859375e-01   2.8435646e-19   1.6780454e-01
  -7.9687500e-01   3.5282839e-19   1.6911973e-01
  -7.8515625e-01   4.3754766e-19   1.7043033e-01
  -7.7343750e-01   5.4231129e-19   1.7173573e-01
  -7.6171875e-01   6.7178974e-19   1.7303530e-01
  -7.5000000e-01   8.3172454e-19   1.7432840e-01
  -7.3828125e-01   1.0291700e-18   1.7561441e-01
  -7.2656250e-01   1.2727882e-18   1.7689267e-01
  -7.1484375e-01   1.5732096e-18   1.7816253e-01
  -7.0312500e-01   1.9434728e-18   1.7942333e-01
  -6.9140625e-01   2.3995611e-18   1.8067441e-01
  -6.7968750e-01   2.9610556e-18   1.8191511e-01
  -6.6796875e-01   3.6519327e-18   1.8314475e-01
  -6.5625000e-01   4.5015326e-18   1.8436266e-01
  -6.4453125e-01   5.5457395e-18   1.8556817e-01
  -6.3281250e-01   6.8284159e-18   1.8676060e-01
  -6.2109375e-01   8.4031458e-18   1.8793926e-01
  -6.0937500e-01   1.0335352e-17   1.8910348e-01
  -5.9765625e-01   1.2704866e-17   1.9025257e-01
  -5.8593750e-01   1.5609045e-17   1.9138586e-01
  -5.7421875e-01   1.9166552e-17   1.9250267e-01
  -5.6250000e-01   2.3521938e-17   1.9360232e-01
  -5.5078125e-01   2.8851185e-17   1.9468413e-01
  -5.3906250e-01   3.5368418e-17   1.9574744e-01
  -5.2734375e-01   4.3334027e-17   1.9679157e-01
  -5.1562500e-01   5.3064479e-17   1.9781586e-01
  -5.0390625e-01   6.4944172e-17   1.9881965e-01
  -4.9218750e-01   7.9439757e-17   1.9980229e-01
  -4.8046875e-01   9.7117403e-17   2.0076314e-01
  -4.6875000e-01   1.1866364e-16   2.0170155e-01
  -4.5703125e-01   1.4491044e-16   2.0261690e-01
  -4.4531250e-01   1.7686551e-16   2.0350855e-01
  -4.3359375e-01   2.1574862e-16   2.0437591e-01
  -4.2187500e-01   2.6303550e-16   2.0521837e-01
  -4.1015625e-01   3.2051040e-16   2.0603533e-01
  -3.9843750e-01   3.9032946e-16   2.0682621e-01
  -3.8671875e-01   4.7509665e-16   2.0759046e-01
  -3.7500000e-01   5.7795501e-16   2.0832750e-01
  -3.6328125e-01   7.0269609e-16   2.0903681e-01
  -3.5156250e-01   8.5389108e-16   2.0971786e-01
  -3.3984375e-01   1.0370480e-15   2.1037012e-01
  -3.2812500e-01   1.2587998e-15   2.1099312e-01
  -3.1640625e-01   1.5271296e-15   2.1158635e-01
  -3.0468750e-01   1.8516401e-15   2.1214938e-01
  -2.9296875e-01   2.2438752e-15   2.1268173e-01
  -2.8125000e-01   2.7177046e-15   2.1318300e-01
  -2.6953125e-01   3.2897829e-15   2.1365277e-01
  -2.5781250e-01   3.9800970e-15   2.1409065e-01
  -2.4609375e-01   4.8126193e-15   2.1449627e-01
  -2.3437500e-01   5.8160857e-15   2.1486927e-01
  -2.2265625e-01   7.0249222e-15   2.1520934e-01
  -2.1093750e-01   8.4803481e-15   2.1551616e-01
  -1.9921875e-01   1.0231688e-14   2.1578944e-01
  -1.8750000e-01   1.2337930e-14   2.1602893e-01
  -1.7578125e-01   1.4869582e-14   2.1623437e-01
  -1.6406250e-01   1.7910869e-14   2.1640554e-01
  -1.5234375e-01   2.1562345e-14   2.1654226e-01
  -1.4062500e-01   2.5943990e-14   2.1664435e-01
  -1.2890625e-01   3.1198877e-14   2.1671166e-01
  -1.1718750e-01   3.7497525e-14   2.1674144e-01
  -1.0546875e-01   4.5043038e-14   2.1670374e-01
  -9.3750000e-02   5.4077198e-14   2.1663092e-01
  -8.2031250e-02   6.4887662e-14   2.1652296e-01
  -7.0312500e-02   7.7816466e-14   2.1637986e-01
  -5.8593750e-02   9.3270073e-14   2.1620167e-01
  -4.6875000e-02   1.1173123e-13   2.1598842e-01
  -3.5156250e-02   1.3377293e-13   2.1574021e-01
  -2.3437500e-02   1.6007495e-13   2.1545713e-01
  -1.1718750e-02   1.9144319e-13   2.1513933e-01
   0.0000000e+00   2.2883260e-13   2.1478694e-01
   1.1718750e-02   2.7337407e-13   2.1440016e-01
   2.3437500e-02   3.2640604e-13   2.1397917e-01
   3.5156250e-02   3.8951167e-13   2.1352421e-01
   4.6875000e-02   4.6456256e-13   2.1303551e-01
   5.8593750e-02   5.5376992e-13   2.1251336e-01
   7.0312500e-02   6.5974478e-13   2.1195805e-01
   8.2031250e-02   7.8556837e-13   2.1136988e-01
   9.3750000e-02   9.3487481e-13   2.1074920e-01
   1.0546875e-01   1.1119477e-12   2.1009637e-01
   1.1718750e-01   1.3218333e-12   2.0941176e-01
   1.2890625e-01   1.5704730e-12   2.0869578e-01
   1.4062500e-01   1.8648576e-12   2.0794885e-01
   1.5234375e-01   2.2132084e-12   2.0717140e-01
   1.6406250e-01   2.6251879e-12   2.0636389e-01
   1.7578125e-01   3.1121456e-12   2.0552680e-01
   1.8750000e-01   3.6874051e-12   2.0466063e-01
   1.9921875e-01   4.3665982e-12   2.0376589e-01
   2.1093750e-01   5.1680540e-12   2.0284309e-01
   2.2265625e-01   6.1132519e-12   2.0189280e-01
   2.3437500e-01   7.2273482e-12   2.0091556e-01
   2.4609375e-01   8.5397882e-12   1.9991196e-01
   2.5781250e-01   1.0085017e-11   1.9888257e-01
   2.6953125e-01   1.1903307e-11   1.9782800e-01
   2.8125000e-01   1.4041712e-11   1.9674886e-01
   2.9296875e-01   1.6555181e-11   1.9564578e-01
   3.0468750e-01   1.9507842e-11   1.9451940e-01
   3.1640625e-01   2.2974494e-11   1.9337035e-01
   3.2812500e-01   2.7042331e-11   1.9219930e-01
   3.3984375e-01   3.1812934e-11   1.9100691e-01
   3.5156250e-01   3.7404578e-11   1.8979385e-01
   3.6328125e-01   4.3954893e-11   1.8856080e-01
   3.7500000e-01   5.1623938e-11   1.8730845e-01
   3.8671875e-01   6.0597746e-11   1.8603750e-01
   3.9843750e-01   7.1092411e-11   1.8474862e-01
   4.1015625e-01   8.3358799e-11   1.8344254e-01
   4.2187500e-01   9.7687972e-11   1.8211995e-01
   4.3359375e-01   1.1441743e-10   1.8078157e-01
   4.4531250e-01   1.3393827e-10   1.7942809e-01
   4.5703125e-01   1.5670348e-10   1.7806024e-01
   4.6875000e-01   1.8323736e-10   1.7667872e-01
   4.8046875e-01   2.1414643e-10   1.7528425e-01
   4.9218750e-01   2.5013191e-10   1.7387754e-01
   5.0390625e-01   2.9200399e-10   1.7245930e-01
   5.1562500e-01   3.4069825e-10   1.7103024e-01
   5.2734375e-01   3.9729442e-10   1.6959105e-01
   5.3906250e-01   4.6303781e-10   1.6814245e-01
   5.5078125e-01   5.3936391e-10   1.6668513e-01
   5.6250000e-01   6.2792641e-10   1.6521979e-01
   5.7421875e-01   7.3062923e-10   1.6374711e-01
   5.8593750e-01   8.4966314e-10   1.6226778e-01
   5.9765625e-01   9.8754739e-10   1.6078246e-01
   6.0937500e-01   1.1471773e-09   1.5929184e-01
   6.2109375e-01   1.3318784e-09   1.5779658e-01
   6.3281250e-01   1.5454681e-09   1.5629732e-01
   6.4453125e-01   1.7923258e-09   1.5479472e-01
   6.5625000e-01   2.0774726e-09   1.5328942e-01
   6.6796875e-01   2.4066619e-09   1.5178203e-01
   6.7968750e-01   2.7864824e-09   1.5027319e-01
   6.9140625e-01   3.2244745e-09   1.4876349e-01
   7.0312500e-01   3.7292631e-09   1.4725355e-01
   7.1484375e-01   4.3107074e-09   1.4574394e-01
   7.2656250e-01   4.9800706e-09   1.4423524e-01
   7.3828125e-01   5.7502124e-09   1.4272803e-01
   7.5000000e-01   6.6358064e-09   1.4122286e-01
   7.6171875e-01   7.6535859e-09   1.3972026e-01
   7.7343750e-01   8.8226216e-09   1.3822077e-01
   7.8515625e-01   1.0164635e-08   1.3672490e-01
   7.9687500e-01   1.1704351e-08   1.3523318e-01
   8.0859375e-01   1.3469899e-08   1.3374607e-01
   8.2031250e-01   1.5493259e-08   1.3226408e-01
   8.3203125e-01   1.7810768e-08   1.3078766e-01
   8.4375000e-01   2.0463689e-08   1.2931727e-01
   8.5546875e-01   2.3498853e-08   1.2785336e-01
   8.6718750e-01   2.6969373e-08   1.2639634e-01
   8.7890625e-01   3.0935451e-08   1.2494664e-01
   8.9062500e-01   3.5465288e-08   1.2350465e-01
   9.0234375e-01   4.0636095e-08   1.2207078e-01
   9.1406250e-01   4.6535231e-08   1.2064538e-01
   9.2578125e-01   5.3261479e-08   1.1922883e-01
   9.3750000e-01   6.0926468e-08   1.1782146e-01
   9.4921875e-01   6.9656270e-08   1.1642363e-01
   9.6093750e-01   7.9593182e-08   1.1503564e-01
   9.7265625e-01   9.0897712e-08   1.1365782e-01
   9.8437500e-01   1.0375080e-07   1.1229044e-01
   9.9609375e-01   1.1835631e-07   1.1093380e-01
   1.0078125e+00   1.3494376e-07   1.0958817e-01
   1.0195312e+00   1.5377143e-07   1.0825381e-01
   1.0312500e+00   1.7512974e-07   1.0693095e-01
   1.0429688e+00   1.9934511e-07   1.0561984e-01
   1.0546875e+00   2.2678416e-07   1.0432069e-01
   1.0664062e+00   2.5785840e-07   1.0303370e-01
   1.0781250e+00   2.9302946e-07   1.0175909e-01
   1.0898438e+00   3.3281487e-07   1.0049702e-01
   1.1015625e+00   3.7779447e-07   9.9247684e-02
   1.1132812e+00   4.2861750e-07   9.8011228e-02
   1.1250000e+00   4.8601048e-07   9.6787809e-02
   1.1367188e+00   5.5078590e-07   9.5577566e-02
   1.1484375e+00   6.2385178e-07   9.4380626e-02
   1.1601562e+00   7.0622236e-07   9.3197109e-02
   1.1718750e+00   7.9902974e-07   9.2027123e-02
   1.1835938e+00   9.0353682e-07   9.0870766e-02
   1.1953125e+00   1.0211516e-06   8.9728126e-02
   1.2070312e+00   1.1534426e-06   8.8599282e-02
   1.2187500e+00   1.3021566e-06   8.7484304e-02
   1.2304688e+00   1.4692370e-06   8.6383252e-02
   1.2421875e+00   1.6568453e-06   8.5296179e-02
   1.2539062e+00   1.8673833e-06   8.4223127e-02
   1.2656250e+00   2.1035190e-06   8.3164131e-02
   1.2773438e+00   2.3682133e-06   8.2119219e-02
   1.2890625e+00   2.6647511e-06   8.1088411e-02
   1.3007812e+00   2.9967735e-06   8.0071717e-02
   1.3125000e+00   3.3683143e-06   7.9069142e-02
   1.3242188e+00   3.7838398e-06   7.8080685e-02
   1.3359375e+00   4.2482915e-06   7.7106336e-02
   1.3476562e+00   4.7671335e-06   7.6146079e-02
   1.3593750e+00   5.3464037e-06   7.5199893e-02
   1.3710938e+00   5.9927702e-06   7.4267749e-02
   1.3828125e+00   6.7135918e-06   7.3349616e-02
   1.3945312e+00   7.5169848e-06   7.2445453e-02
   1.4062500e+00   8.4118951e-06   7.1555216e-02
   1.4179688e+00   9.4081766e-06   7.0678857e-02
   1.4296875e+00   1.0516676e-05   6.9816321e-02
   1.4414062e+00   1.1749327e-05   6.8967550e-02
   1.4531250e+00   1.3119247e-05   6.8132481e-02
   1.4648438e+00   1.4640849e-05   6.7311048e-02
   1.4765625e+00   1.6329957e-05   6.6503179e-02
   1.4882812e+00   1.8203935e-05   6.5708801e-02
   1.5000000e+00   2.0281820e-05   6.4927836e-02
   1.5117188e+00   2.2584476e-05   6.4160204e-02
   1.5234375e+00   2.5134748e-05   6.3405819e-02
   1.5351562e+00   2.7957640e-05   6.2664596e-02
   1.5468750e+00   3.1080493e-05   6.1936446e-02
   1.5585938e+00   3.4533192e-05   6.1221276e-02
   1.5703125e+00   3.8348378e-05   6.0518993e-02
   1.5820312e+00   4.2561673e-05   5.9829502e-02
   1.5937500e+00   4.7211938e-05   5.9152704e-02
   1.6054688e+00   5.2341529e-05   5.8488500e-02
   1.6171875e+00   5.7996583e-05   5.7836790e-02
   1.6289062e+00   6.4227327e-05   5.7197471e-02
   1.6406250e+00   7.1088397e-05   5.6570439e-02
   1.6523438e+00   7.8639190e-05   5.5955592e-02
   1.6640625e+00   8.6944233e-05   5.5352822e-02
   1.6757812e+00   9.6073576e-05   5.4762026e-02
   1.6875000e+00   1.0610322e-04   5.4183095e-02
   1.6992188e+00   1.1711557e-04   5.3615924e-02
   1.7109375e+00   1.2919988e-04   5.3060405e-02
   1.7226562e+00   1.4245281e-04   5.2516431e-02
   1.7343750e+00   1.5697894e-04   5.1983894e-02
   1.7460938e+00   1.7289131e-04   5.1462688e-02
   1.7578125e+00   1.9031210e-04   5.0952706e-02
   1.7695312e+00   2.0937318e-04   5.0453840e-02
   1.7812500e+00   2.3021687e-04   4.9965986e-02
   1.7929688e+00   2.5299660e-04   4.9489036e-02
   1.8046875e+00   2.7787767e-04   4.9022886e-02
   1.8164062e+00   3.0503807e-04   4.8567433e-02
   1.8281250e+00   3.3466930e-04   4.8122572e-02
   1.8398438e+00   3.6697725e-04   4.7688201e-02
   1.8515625e+00   4.0218313e-04   4.7264219e-02
   1.8632812e+00   4.4052442e-04   4.6850526e-02
   1.8750000e+00   4.8225591e-04   4.6447021e-02
   1.8867188e+00   5.2765076e-04   4.6053609e-02
   1.8984375e+00   5.7700160e-04   4.5670192e-02
   1.9101562e+00   6.3062167e-04   4.5296675e-02
   1.9218750e+00   6.8884610e-04   4.4932964e-02
   1.9335938e+00   7.5203310e-04   4.4578969e-02
   1.9453125e+00   8.2056528e-04   4.4234597e-02
   1.9570312e+00   8.9485106e-04   4.3899762e-02
   1.9687500e+00   9.7532602e-04   4.3574375e-02
   1.9804688e+00   1.0624544e-03   4.3258351e-02
   1.9921875e+00   1.1567306e-03   4.2951608e-02
   2.0039062e+00   1.2586807e-03   4.2654064e-02
   2.0156250e+00   1.3688642e-03   4.2365639e-02
   2.0273438e+00   1.4878755e-03   4.2086256e-02
   2.0390625e+00   1.6163457e-03   4.1815840e-02
   2.0507812e+00   1.7549444e-03   4.1554316e-02
   2.0625000e+00   1.9043812e-03   4.1301615e-02
   2.0742188e+00   2.0654080e-03   4.1057666e-02
   2.0859375e+00   2.2388204e-03   4.0822403e-02
   2.0976562e+00   2.4254599e-03   4.0595762e-02
   2.1093750e+00   2.6262155e-03   4.0377678e-02
   2.1210938e+00   2.8420262e-03   4.0168093e-02
   2.1328125e+00   3.0738822e-03   3.9966949e-02
   2.1445312e+00   3.3228275e-03   3.9774189e-02
   2.1562500e+00   3.5899616e-03   3.9589760e-02
   2.1679688e+00   3.8764417e-03   3.9413612e-02
   2.1796875e+00   4.1834842e-03   3.9245697e-02
   2.1914062e+00   4.5123674e-03   3.9085967e-02
   2.2031250e+00   4.8644327e-03   3.8934379e-02
   2.2148438e+00   5.2410872e-03   3.8790893e-02
   2.2265625e+00   5.6438051e-03   3.8655468e-02
   2.2382812e+00   6.0741298e-03   3.8528070e-02
   2.2500000e+00   6.5336754e-03   3.8408663e-02
   2.2617188e+00   7.0241290e-03   3.8297217e-02
   2.2734375e+00   7.5472518e-03   3.8193703e-02
   2.2851562e+00   8.1048809e-03   3.8098094e-02
   2.2968750e+00   8.6989307e-03   3.8010366e-02
   2.3085938e+00   9.3313942e-03   3.7930497e-02
   2.3203125e+00   1.0004344e-02   3.7858470e-02
   2.3320312e+00   1.0719935e-02   3.7794267e-02
   2.3437500e+00   1.1480403e-02   3.7737874e-02
   2.3554688e+00   1.2288066e-02   3.7689280e-02
   2.3671875e+00   1.3145327e-02   3.7648476e-02
   2.3789062e+00   1.4054670e-02   3.7615455e-02
   2.3906250e+00   1.5018666e-02   3.7590213e-02
   2.4023438e+00   1.6039969e-02   3.7572748e-02
   2.4140625e+00   1.7121314e-02   3.7563062e-02
   2.4257812e+00   1.8265523e-02   3.7561157e-02
   2.4375000e+00   1.9475497e-02   3.7561157e-02
   2.4492188e+00   2.0754221e-02   3.7567038e-02
   2.4609375e+00   2.2104758e-02   3.7580710e-02
   2.4726562e+00   2.3530249e-02   3.7602179e-02
   2.4843750e+00   2.5033911e-02   3.7631455e-02
   2.4960938e+00   2.6619037e-02   3.7668550e-02
   2.5078125e+00   2.8288987e-02   3.7713476e-02
   2.5195312e+00   3.0047192e-02   3.7766250e-02
   2.5312500e+00   3.1897145e-02   3.7826890e-02
   2.5429688e+00   3.3842402e-02   3.7895415e-02
   2.5546875e+00   3.5886572e-02   3.7971848e-02
   2.5664062e+00   3.8033318e-02   3.8056213e-02
   2.5781250e+00   4.0286346e-02   3.8148536e-02
   2.5898438e+00   4.2649406e-02   3.8248844e-02
   2.6015625e+00   4.5126279e-02   3.8357166e-02
   2.6132812e+00   4.7720776e-02   3.8473534e-02
   2.6250000e+00   5.0436728e-02   3.8597981e-02
   2.6367188e+00   5.3277979e-02   3.8730540e-02
   2.6484375e+00   5.6248381e-02   3.8871246e-02
   2.6601562e+00   5.9351779e-02   3.9020138e-02
   2.6718750e+00   6.2592008e-02   3.9177251e-02
   2.6835938e+00   6.5972884e-02   3.9342627e-02
   2.6953125e+00   6.9498189e-02   3.9516303e-02
   2.7070312e+00   7.3171665e-02   3.9698322e-02
   2.7187500e+00   7.6997004e-02   3.9888724e-02
   2.7304688e+00   8.0977833e-02   4.0087551e-02
   2.7421875e+00   8.5117705e-02   4.0294845e-02
   2.7539062e+00   8.9420089e-02   4.0510648e-02
   2.7656250e+00   9.3888354e-02   4.0735003e-02
   2.7773438e+00   9.8525759e-02   4.0967951e-02
   2.7890625e+00   1.0333544e-01   4.1209534e-02
   2.8007812e+00   1.0832039e-01   4.1459793e-02
   2.8125000e+00   1.1348346e-01   4.1718767e-02
   2.8242188e+00   1.1882734e-01   4.1986495e-02
   2.8359375e+00   1.2435453e-01   4.2263016e-02
   2.8476562e+00   1.3006735e-01   4.2548363e-02
   2.8593750e+00   1.3596790e-01   4.2842572e-02
   2.8710938e+00   1.4205808e-01   4.3145674e-02
   2.8828125e+00   1.4833954e-01   4.3457697e-02
   2.8945312e+00   1.5481368e-01   4.3778668e-02
   2.9062500e+00   1.6148165e-01   4.4108609e-02
   2.9179688e+00   1.6834432e-01   4.4447539e-02
   2.9296875e+00   1.7540226e-01   4.4795475e-02
   2.9414062e+00   1.8265574e-01   4.5152425e-02
   2.9531250e+00   1.9010473e-01   4.5518397e-02
   2.9648438e+00   1.9774883e-01   4.5893390e-02
   2.9765625e+00   2.0558735e-01   4.6277400e-02
   2.9882812e+00   2.1361920e-01   4.6670415e-02
   3.0000000e+00   2.2184294e-01   4.7072418e-02
   3.0117188e+00   2.3025675e-01   4.7483382e-02
   3.0234375e+00   2.3885842e-01   4.7903275e-02
   3.0351562e+00   2.4764536e-01   4.8332055e-02
   3.0468750e+00   2.5661454e-01   4.8769672e-02
   3.0585938e+00   2.6576253e-01   4.9216066e-02
   3.0703125e+00   2.7508550e-01   4.9671167e-02
   3.0820312e+00   2.8457914e-01   5.0134894e-02
   3.0937500e+00   2.9423875e-01   5.0607154e-02
   3.1054688e+00   3.0405917e-01   5.1087843e-02
   3.1171875e+00   3.1403480e-01   5.1576843e-02
   3.1289062e+00   3.2415960e-01   5.2074023e-02
   3.1406250e+00   3.3442708e-01   5.2579238e-02
   3.1523438e+00   3.4483030e-01   5.3092327e-02
   3.1640625e+00   3.5536187e-01   5.3613114e-02
   3.1757812e+00   3.6601398e-01   5.4141404e-02
   3.1875000e+00   3.7677837e-01   5.4676987e-02
   3.1992188e+00   3.8764633e-01   5.5219634e-02
   3.2109375e+00   3.9860876e-01   5.5769096e-02
   3.2226562e+00   4.0965610e-01   5.6325104e-02
   3.2343750e+00   4.2077841e-01   5.6887369e-02
   3.2460938e+00   4.3196535e-01   5.7455579e-02
   3.2578125e+00   4.4320617e-01   5.8029399e-02
   3.2695312e+00   4.5448979e-01   5.8608473e-02
   3.2812500e+00   4.6580473e-01   5.9192417e-02
   3.2929688e+00   4.7713919e-01   5.9780824e-02
   3.3046875e+00   4.8848106e-01   6.0373259e-02
   3.3164062e+00   4.9981789e-01   6.0969263e-02
   3.3281250e+00   5.1113697e-01   6.1568346e-02
   3.3398438e+00   5.2242534e-01   6.2169991e-02
   3.3515625e+00   5.3366978e-01   6.2773650e-02
   3.3632812e+00   5.4485685e-01   6.3378748e-02
   3.3750000e+00   5.5597295e-01   6.3984674e-02
   3.3867188e+00   5.6700428e-01   6.4590791e-02
   3.3984375e+00   5.7793693e-01   6.5196427e-02
   3.4101562e+00   5.8875688e-01   6.5800876e-02
   3.4218750e+00   5.9945002e-01   6.6403402e-02
   3.4335938e+00   6.1000220e-01   6.7003233e-02
   3.4453125e+00   6.2039923e-01   6.7599565e-02
   3.4570312e+00   6.3062697e-01   6.8191558e-02
   3.4687500e+00   6.4067129e-01   6.8778339e-02
   3.4804688e+00   6.5051815e-01   6.9359000e-02
   3.4921875e+00   6.6015362e-01   6.9932599e-02
   3.5039062e+00   6.6956391e-01   7.0498160e-02
   3.5156250e+00   6.7873540e-01   7.1054674e-02
   3.5273438e+00   6.8765467e-01   7.1601097e-02
   3.5390625e+00   6.9630855e-01   7.2136355e-02
   3.5507812e+00   7.0468413e-01   7.2659341e-02
   3.5625000e+00   7.1276882e-01   7.3168916e-02
   3.5742188e+00   7.2055035e-01   7.3663914e-02
   3.5859375e+00   7.2801680e-01   7.4143138e-02
   3.5976562e+00   7.3515668e-01   7.4605367e-02
   3.6093750e+00   7.4195890e-01   7.5049352e-02
   3.6210938e+00   7.4841283e-01   7.5473825e-02
   3.6328125e+00   7.5450833e-01   7.5877493e-02
   3.6445312e+00   7.6023574e-01   7.6259047e-02
   3.6562500e+00   7.6558597e-01   7.6617163e-02
   3.6679688e+00   7.7055045e-01   7.6950503e-02
   3.6796875e+00   7.7512123e-01   7.7257718e-02
   3.6914062e+00   7.7929092e-01   7.7537456e-02
   3.7031250e+00   7.8305278e-01   7.7788360e-02
   3.7148438e+00   7.8640070e-01   7.8009076e-02
   3.7265625e+00   7.8932923e-01   7.8198253e-02
   3.7382812e+00   7.9183357e-01   7.8354553e-02
   3.7500000e+00   7.9390963e-01   7.8476651e-02
   3.7617188e+00   7.9555400e-01   7.8563240e-02
   3.7734375e+00   7.9676398e-01   7.8613041e-02
   3.7851562e+00   7.9753759e-01   7.8597318e-02
   3.7968750e+00   7.9787353e-01   7.8529452e-02
   3.8085938e+00   7.9777127e-01   7.8420123e-02
   3.8203125e+00   7.9723097e-01   7.8268303e-02
   3.8320312e+00   7.9625353e-01   7.8073029e-02
   3.8437500e+00   7.9484054e-01   7.7833406e-02
   3.8554688e+00   7.9299433e-01   7.7548612e-02
   3.8671875e+00   7.9071794e-01   7.7217907e-02
   3.8789062e+00   7.8801509e-01   7.6840638e-02
   3.8906250e+00   7.8489022e-01   7.6416245e-02
   3.9023438e+00   7.8134840e-01   7.5944265e-02
   3.9140625e+00   7.7739542e-01   7.5424342e-02
   3.9257812e+00   7.7303768e-01   7.4856226e-02
   3.9375000e+00   7.6828222e-01   7.4239786e-02
   3.9492188e+00   7.6313669e-01   7.3575007e-02
   3.9609375e+00   7.5760935e-01   7.2862001e-02
   3.9726562e+00   7.5170900e-01   7.2101008e-02
   3.9843750e+00   7.4544500e-01   7.1292399e-02
   3.9960938e+00   7.3882724e-01   7.0436682e-02
   4.0078125e+00   7.3186609e-01   6.9534501e-02
   4.0195312e+00   7.2457241e-01   6.8586642e-02
   4.0312500e+00   7.1695746e-01   6.7594030e-02
   4.0429688e+00   7.0903296e-01   6.6557736e-02
   4.0546875e+00   7.0081097e-01   6.5478968e-02
   4.0664062e+00   6.9230392e-01   6.4359080e-02
   4.0781250e+00   6.8352457e-01   6.3199564e-02
   4.0898438e+00   6.7448594e-01   6.2002049e-02
   4.1015625e+00   6.6520133e-01   6.0768300e-02
   4.1132812e+00   6.5568425e-01   5.9500211e-02
   4.1250000e+00   6.4594841e-01   5.8199803e-02
   4.1367188e+00   6.3600766e-01   5.6869217e-02
   4.1484375e+00   6.2587599e-01   5.5510707e-02
   4.1601562e+00   6.1556749e-01   5.4126633e-02
   4.1718750e+00   6.0509629e-01   5.2719453e-02
   4.1835938e+00   5.9447657e-01   5.1291717e-02
   4.1953125e+00   5.8372250e-01   4.9846050e-02
   4.2070312e+00   5.7284820e-01   4.8385151e-02
   4.2187500e+00   5.6186776e-01   4.6911774e-02
   4.2304688e+00   5.5079514e-01   4.5428722e-02
   4.2421875e+00   5.3964422e-01   4.3938831e-02
   4.2539062e+00   5.2842869e-01   4.2444961e-02
   4.2656250e+00   5.1716209e-01   4.0949981e-02
   4.2773438e+00   5.0585776e-01   3.9456756e-02
   4.2890625e+00   4.9452879e-01   3.7968135e-02
   4.3007812e+00   4.8318805e-01   3.6486937e-02
   4.3125000e+00   4.7184811e-01   3.5015937e-02
   4.3242188e+00   4.6052127e-01   3.3557855e-02
   4.3359375e+00   4.4921950e-01   3.2115340e-02
   4.3476562e+00   4.3795445e-01   3.0690962e-02
   4.3593750e+00   4.2673741e-01   2.9287195e-02
   4.3710938e+00   4.1557932e-01   2.7906407e-02
   4.3828125e+00   4.0449073e-01   2.6550853e-02
   4.3945312e+00   3.9348180e-01   2.5222660e-02
   4.4062500e+00   3.8256230e-01   2.3923818e-02
   4.4179688e+00   3.7174156e-01   2.2656177e-02
   4.4296875e+00   3.6102851e-01   2.1421433e-02
   4.4414062e+00   3.5043165e-01   2.0221126e-02
   4.4531250e+00   3.3995903e-01   1.9056633e-02
   4.4648438e+00   3.2961827e-01   1.7929164e-02
   4.4765625e+00   3.1941654e-01   1.6839760e-02
   4.4882812e+00   3.0936057e-01   1.5789293e-02
   4.5000000e+00   2.9945664e-01   1.4778460e-02
   4.5117188e+00   2.8971060e-01   1.3807791e-02
   4.5234375e+00   2.8012782e-01   1.2877643e-02
   4.5351562e+00   2.7071327e-01   1.1988213e-02
   4.5468750e+00   2.6147145e-01   1.1139531e-02
   4.5585938e+00   2.5240645e-01   1.0331474e-02
   4.5703125e+00   2.4352192e-01   9.5637691e-03
   4.5820312e+00   2.3482109e-01   8.8359989e-03
   4.5937500e+00   2.2630678e-01   8.1476122e-03
   4.6054688e+00   2.1798142e-01   7.4979311e-03
   4.6171875e+00   2.0984703e-01   6.8861610e-03
   4.6289062e+00   2.0190524e-01   6.3113998e-03
   4.6406250e+00   1.9415734e-01   5.7726487e-03
   4.6523438e+00   1.8660422e-01   5.2688221e-03
   4.6640625e+00   1.7924644e-01   4.7987587e-03
   4.6757812e+00   1.7208423e-01   4.3612324e-03
   4.6875000e+00   1.6511747e-01   3.9549627e-03
   4.6992188e+00   1.5834575e-01   3.5786254e-03
   4.7109375e+00   1.5176836e-01   3.2308634e-03
   4.7226562e+00   1.4538429e-01   2.9102963e-03
   4.7343750e+00   1.3919229e-01   2.6155306e-03
   4.7460938e+00   1.3319082e-01   2.3451685e-03
   4.7578125e+00   1.2737813e-01   2.0978168e-03
   4.7695312e+00   1.2175221e-01   1.8720952e-03
   4.7812500e+00   1.1631087e-01   1.6666434e-03
   4.7929688e+00   1.1105169e-01   1.4801282e-03
   4.8046875e+00   1.0597208e-01   1.3112495e-03
   4.8164062e+00   1.0106929e-01   1.1587456e-03
   4.8281250e+00   9.6340386e-02   1.0213981e-03
   4.8398438e+00   9.1782311e-02   8.9803549e-04
   4.8515625e+00   8.7391870e-02   7.8753665e-04
   4.8632812e+00   8.3165750e-02   6.8883335e-04
   4.8750000e+00   7.9100535e-02   6.0091205e-04
   4.8867188e+00   7.5192715e-02   5.2281524e-04
   4.8984375e+00   7.1438701e-02   4.5364208e-04
   4.9101562e+00   6.7834834e-02   3.9254853e-04
   4.9218750e+00   6.4377398e-02   3.3874699e-04
   4.9335938e+00   6.1062630e-02   2.9150548e-04
   4.9453125e+00   5.7886731e-02   2.5014640e-04
   4.9570312e+00   5.4845877e-02   2.1404501e-04
   4.9687500e+00   5.1936224e-02   1.8262756e-04
   4.9804688e+00   4.9153925e-02   1.5536920e-04
   4.9921875e+00   4.6495130e-02   1.3179166e-04
   5.0039062e+00   4.3955999e-02   1.1146084e-04
   5.0156250e+00   4.1532712e-02   9.3984236e-05
   5.0273438e+00   3.9221469e-02   7.9008355e-05
   5.0390625e+00   3.7018503e-02   6.6216048e-05
   5.0507812e+00   3.4920085e-02   5.5323884e-05
   5.0625000e+00   3.2922527e-02   4.6079541e-05
   5.0742188e+00   3.1022191e-02   3.8259264e-05
   5.0859375e+00   2.9215492e-02   3.1665399e-05
   5.0976562e+00   2.7498904e-02   2.6124025e-05
   5.1093750e+00   2.5868962e-02   2.1482702e-05
   5.1210938e+00   2.4322266e-02   1.7608333e-05
   5.1328125e+00   2.2855489e-02   1.4385171e-05
   5.1445312e+00   2.1465373e-02   1.1712946e-05
   5.1562500e+00   2.0148735e-02   9.5051379e-06
   5.1679688e+00   1.8902471e-02   7.6873878e-06
   5.1796875e+00   1.7723553e-02   6.1960386e-06
   5.1914062e+00   1.6609037e-02   4.9768127e-06
   5.2031250e+00   1.5556057e-02   3.9836138e-06
   5.2148438e+00   1.4561834e-02   3.1774506e-06
   5.2265625e+00   1.3623667e-02   2.5254742e-06
   5.2382812e+00   1.2738944e-02   2.0001224e-06
   5.2500000e+00   1.1905133e-02   1.5783620e-06
   5.2617188e+00   1.1119788e-02   1.2410235e-06
   5.2734375e+00   1.0380546e-02   9.7221817e-07
   5.2851562e+00   9.6851275e-03   7.5883046e-07
   5.2968750e+00   9.0313342e-03   5.9007887e-07
   5.3085938e+00   8.4170502e-03   4.5713732e-07
   5.3203125e+00   7.8402400e-03   3.5281059e-07
   5.3320312e+00   7.2989473e-03   2.7125761e-07
   5.3437500e+00   6.7912941e-03   2.0775654e-07
   5.3554688e+00   6.3154788e-03   1.5850648e-07
   5.3671875e+00   5.8697751e-03   1.2046088e-07
   5.3789062e+00   5.4525301e-03   9.1188240e-08
   5.3906250e+00   5.0621630e-03   6.8756321e-08
   5.4023438e+00   4.6971627e-03   5.1636242e-08
   5.4140625e+00   4.3560868e-03   3.8623538e-08
   5.4257812e+00   4.0375590e-03   2.8773465e-08
   5.4375000e+00   3.7402675e-03   2.1348250e-08
   5.4492188e+00   3.4629633e-03   1.5774286e-08
   5.4609375e+00   3.2044577e-03   1.1607584e-08
   5.4726562e+00   2.9636208e-03   8.5060126e-09
   5.4843750e+00   2.7393793e-03   6.2071145e-09
   5.4960938e+00   2.5307144e-03   4.5104565e-09
   5.5078125e+00   2.3366600e-03   3.2636664e-09
   5.5195312e+00   2.1563009e-03   2.3514357e-09
   5.5312500e+00   1.9887703e-03   1.6869031e-09
   5.5429688e+00   1.8332485e-03   1.2049375e-09
   5.5546875e+00   1.6889604e-03   8.5692715e-10
   5.5664062e+00   1.5551742e-03   6.0675875e-10
   5.5781250e+00   1.4311991e-03   4.2772904e-10
   5.5898438e+00   1.3163837e-03   3.0018555e-10
   5.6015625e+00   1.2101142e-03   2.0973315e-10
   5.6132812e+00   1.1118128e-03   1.4587758e-10
   5.6250000e+00   1.0209358e-03   1.0100484e-10
   5.6367188e+00   9.3697198e-04   6.9617111e-11
   5.6484375e+00   8.5944130e-04   4.7763713e-11
   5.6601562e+00   7.8789306e-04   3.2619446e-11
   5.6718750e+00   7.2190452e-04   2.2173778e-11
   5.6835938e+00   6.6107949e-04   1.5002915e-11
   5.6953125e+00   6.0504690e-04   1.0103522e-11
   5.7070312e+00   5.5345948e-04   6.7720389e-12
   5.7187500e+00   5.0599247e-04   4.5175614e-12
   5.7304688e+00   4.6234239e-04   2.9992670e-12
   5.7421875e+00   4.2222584e-04   1.9817149e-12
   5.7539062e+00   3.8537838e-04   1.3030792e-12
   5.7656250e+00   3.5155340e-04   8.5269306e-13
   5.7773438e+00   3.2052116e-04   5.5525904e-13
   5.7890625e+00   2.9206771e-04   3.5980595e-13
   5.8007812e+00   2.6599398e-04   2.3200626e-13
   5.8125000e+00   2.4211490e-04   1.4886022e-13
   5.8242188e+00   2.2025849e-04   9.5037321e-14
   5.8359375e+00   2.0026508e-04   6.0371972e-14
   5.8476562e+00   1.8198653e-04   3.8158502e-14
   5.8593750e+00   1.6528548e-04   2.3996685e-14
   5.8710938e+00   1.5003465e-04   1.5014277e-14
   5.8828125e+00   1.3611622e-04   9.3463100e-15
   5.8945312e+00   1.2342116e-04   5.7882587e-15
   5.9062500e+00   1.1184867e-04   3.5662941e-15
   5.9179688e+00   1.0130560e-04   2.1859358e-15
   5.9296875e+00   9.1705946e-05   1.3329023e-15
   5.9414062e+00   8.2970362e-05   8.0851780e-16
   5.9531250e+00   7.5025675e-05   4.8786648e-16
   5.9648438e+00   6.7804461e-05   2.9283457e-16
   5.9765625e+00   6.1244637e-05   1.7484114e-16
   5.9882812e+00   5.5289071e-05   1.0383764e-16


==> fp_cost_d10.dat <==
	t		uhjb		chjbx		chjbu		ulqr		clqrx		clqru		cunc
   0.0000000e+00   8.8730275e+00   5.9182624e-01   7.8730617e-01   1.2793587e+01   5.9182624e-01   1.6367587e+00   5.9182624e-01
   1.0000000e-01   9.8734976e+00   5.8343195e-01   9.7485954e-01   1.2505093e+01   5.7852509e-01   1.5637735e+00   5.9777658e-01
   2.0000000e-01   1.0530485e+01   5.3700674e-01   1.1089112e+00   1.2197127e+01   5.2801505e-01   1.4876990e+00   5.7012673e-01
   3.0000000e-01   1.0855323e+01   4.8956492e-01   1.1783803e+00   1.1877595e+01   4.7854150e-01   1.4107725e+00   5.3996245e-01
   4.0000000e-01   1.0951009e+01   4.4665815e-01   1.1992460e+00   1.1551826e+01   4.3478639e-01   1.3344469e+00   5.1288836e-01
   5.0000000e-01   1.0889909e+01   4.0793740e-01   1.1859012e+00   1.1224171e+01   3.9586430e-01   1.2598200e+00   4.8880279e-01
   6.0000000e-01   1.0723441e+01   3.7268100e-01   1.1499219e+00   1.0897965e+01   3.6077223e-01   1.1876563e+00   4.6706214e-01
   7.0000000e-01   1.0489383e+01   3.4039047e-01   1.1002716e+00   1.0575633e+01   3.2885316e-01   1.1184402e+00   4.4714967e-01
   8.0000000e-01   1.0215440e+01   3.1077362e-01   1.0435520e+00   1.0258861e+01   2.9973834e-01   1.0524423e+00   4.2869192e-01
   9.0000000e-01   9.9213752e+00   2.8366610e-01   9.8433686e-01   9.9487648e+00   2.7320360e-01   9.8977921e-01   4.1143740e-01
   1.0000000e+00   9.6206916e+00   2.5894063e-01   9.2557706e-01   9.6460384e+00   2.4908593e-01   9.3046057e-01   3.9521058e-01
   1.1000000e+00   9.3221502e+00   2.3647868e-01   8.6902484e-01   9.3510714e+00   2.2724563e-01   8.7442536e-01   3.7988227e-01
   1.2000000e+00   9.0309977e+00   2.1615422e-01   8.1558919e-01   9.0640368e+00   2.0754044e-01   8.2156764e-01   3.6535698e-01
   1.3000000e+00   8.7500247e+00   1.9782783e-01   7.6562932e-01   8.7849617e+00   1.8981990e-01   7.7175553e-01   3.5156229e-01
   1.4000000e+00   8.4803287e+00   1.8134837e-01   7.1915974e-01   8.5137774e+00   1.7392634e-01   7.2484405e-01   3.3844017e-01
   1.5000000e+00   8.2219493e+00   1.6655869e-01   6.7600451e-01   8.2503573e+00   1.5969756e-01   6.8068396e-01   3.2594249e-01
   1.6000000e+00   7.9742789e+00   1.5330012e-01   6.3589125e-01   7.9945416e+00   1.4697126e-01   6.3912695e-01   3.1402845e-01
   1.7000000e+00   7.7363969e+00   1.4141755e-01   5.9851837e-01   7.7461538e+00   1.3559010e-01   6.0002899e-01   3.0266238e-01
   1.8000000e+00   7.5072552e+00   1.3076229e-01   5.6358881e-01   7.5050114e+00   1.2540455e-01   5.6325196e-01   2.9181253e-01
   1.9000000e+00   7.2858404e+00   1.2119621e-01   5.3083471e-01   7.2709332e+00   1.1627519e-01   5.2866470e-01   2.8145007e-01
   2.0000000e+00   7.0712300e+00   1.1259230e-01   5.0002294e-01   7.0437424e+00   1.0807424e-01   4.9614307e-01   2.7154859e-01
   2.1000000e+00   6.8626238e+00   1.0483473e-01   4.7095606e-01   6.8232684e+00   1.0068642e-01   4.6556992e-01   2.6208353e-01
   2.2000000e+00   6.6593615e+00   9.7819748e-02   4.4347095e-01   6.6093463e+00   9.4009008e-02   4.3683459e-01   2.5303195e-01
   2.3000000e+00   6.4609253e+00   9.1454969e-02   4.1743556e-01   6.4018161e+00   8.7951271e-02   4.0983250e-01   2.4437245e-01
   2.4000000e+00   6.2669408e+00   8.5659324e-02   3.9274547e-01   6.2005226e+00   8.2433850e-02   3.8446480e-01   2.3608475e-01
   2.5000000e+00   6.0771491e+00   8.0362131e-02   3.6931741e-01   6.0053143e+00   7.7387923e-02   3.6063799e-01   2.2814987e-01
   2.6000000e+00   5.8913942e+00   7.5502161e-02   3.4708526e-01   5.8160427e+00   7.2754188e-02   3.3826353e-01   2.2054982e-01
   2.7000000e+00   5.7095847e+00   7.1026516e-02   3.2599358e-01   5.6325611e+00   6.8481789e-02   3.1725745e-01   2.1326767e-01
   2.8000000e+00   5.5316929e+00   6.6889856e-02   3.0599626e-01   5.4547252e+00   6.4527403e-02   2.9754026e-01   2.0628740e-01
   2.9000000e+00   5.3577262e+00   6.3053345e-02   2.8705230e-01   5.2823913e+00   6.0854190e-02   2.7903657e-01   1.9959391e-01
   3.0000000e+00   5.1877139e+00   5.9483794e-02   2.6912375e-01   5.1154168e+00   5.7430857e-02   2.6167489e-01   1.9317291e-01
   3.1000000e+00   5.0216983e+00   5.6152907e-02   2.5217454e-01   4.9536604e+00   5.4231011e-02   2.4538751e-01   1.8701088e-01
   3.2000000e+00   4.8597267e+00   5.3036576e-02   2.3616944e-01   4.7969809e+00   5.1232101e-02   2.3011026e-01   1.8109505e-01
   3.3000000e+00   4.7018446e+00   5.0114204e-02   2.2107342e-01   4.6452387e+00   4.8415116e-02   2.1578242e-01   1.7541334e-01
   3.4000000e+00   4.5480899e+00   4.7368146e-02   2.0685122e-01   4.4982949e+00   4.5763781e-02   2.0234657e-01   1.6995431e-01
   3.5000000e+00   4.3984798e+00   4.4783392e-02   1.9346624e-01   4.3560125e+00   4.3264217e-02   1.8974845e-01   1.6470717e-01
   3.6000000e+00   4.2530310e+00   4.2346935e-02   1.8088272e-01   4.2182562e+00   4.0904455e-02   1.7793685e-01   1.5966169e-01
   3.7000000e+00   4.1117399e+00   4.0047549e-02   1.6906405e-01   4.0848940e+00   3.8674036e-02   1.6686359e-01   1.5480821e-01
   3.8000000e+00   3.9745909e+00   3.7875548e-02   1.5797373e-01   3.9557895e+00   3.6564432e-02   1.5648270e-01   1.5013760e-01
   3.9000000e+00   3.8415588e+00   3.5822113e-02   1.4757574e-01   3.8308198e+00   3.4567225e-02   1.4675180e-01   1.4564122e-01
   4.0000000e+00   3.7125981e+00   3.3879903e-02   1.3783385e-01   3.7098509e+00   3.2676051e-02   1.3762994e-01   1.4131090e-01
   4.1000000e+00   3.5876584e+00   3.2041858e-02   1.2871293e-01   3.5927602e+00   3.0884554e-02   1.2907926e-01   1.3713891e-01
   4.2000000e+00   3.4666740e+00   3.0302047e-02   1.2017828e-01   3.4794250e+00   2.9187123e-02   1.2106399e-01   1.3311793e-01
   4.3000000e+00   3.3495730e+00   2.8654764e-02   1.1219639e-01   3.3697299e+00   2.7578451e-02   1.1355079e-01   1.2924107e-01
   4.4000000e+00   3.2362745e+00   2.7094977e-02   1.0473473e-01   3.2635550e+00   2.6054038e-02   1.0650791e-01   1.2550176e-01
   4.5000000e+00   3.1266913e+00   2.5618001e-02   9.7761983e-02   3.1607913e+00   2.4609351e-02   9.9906016e-02   1.2189381e-01
   4.6000000e+00   3.0207333e+00   2.4219377e-02   9.1248297e-02   3.0613253e+00   2.3240506e-02   9.3717126e-02   1.1841137e-01
   4.7000000e+00   2.9183026e+00   2.2895178e-02   8.5164900e-02   2.9650527e+00   2.1943614e-02   8.7915373e-02   1.1504887e-01
   4.8000000e+00   2.8193043e+00   2.1641426e-02   7.9484767e-02   2.8718679e+00   2.0715187e-02   8.2476251e-02   1.1180105e-01
   4.9000000e+00   2.7236353e+00   2.0454668e-02   7.4181893e-02   2.7816705e+00   1.9551840e-02   7.7376907e-02   1.0866294e-01
   5.0000000e+00   2.6311977e+00   1.9331394e-02   6.9232014e-02   2.6943625e+00   1.8450418e-02   7.2595893e-02   1.0562980e-01
   5.1000000e+00   2.5418877e+00   1.8268492e-02   6.4611929e-02   2.6098498e+00   1.7407849e-02   6.8113162e-02   1.0269717e-01
   5.2000000e+00   2.4556071e+00   1.7262827e-02   6.0300063e-02   2.5280402e+00   1.6421242e-02   6.3909872e-02   9.9860811e-02
   5.3000000e+00   2.3722552e+00   1.6311489e-02   5.6275947e-02   2.4488450e+00   1.5487860e-02   5.9968419e-02   9.7116679e-02
   5.4000000e+00   2.2917345e+00   1.5411746e-02   5.2520470e-02   2.3721787e+00   1.4605003e-02   5.6272316e-02   9.4460974e-02
   5.5000000e+00   2.2139485e+00   1.4560901e-02   4.9015677e-02   2.2979578e+00   1.3770212e-02   5.2806100e-02   9.1890082e-02
   5.6000000e+00   2.1388030e+00   1.3756472e-02   4.5744782e-02   2.2261025e+00   1.2981033e-02   4.9555323e-02   8.9400547e-02
   5.7000000e+00   2.0662064e+00   1.2996042e-02   4.2692088e-02   2.1565352e+00   1.2235159e-02   4.6506440e-02   8.6989107e-02
   5.8000000e+00   1.9960693e+00   1.2277314e-02   3.9842925e-02   2.0891805e+00   1.1530422e-02   4.3646750e-02   8.4652669e-02
   5.9000000e+00   1.9283045e+00   1.1598138e-02   3.7183581e-02   2.0239663e+00   1.0864681e-02   4.0964397e-02   8.2388281e-02
   6.0000000e+00   1.8628282e+00   1.0956407e-02   3.4701289e-02   1.9608220e+00   1.0235965e-02   3.8448229e-02   8.0193133e-02
   6.1000000e+00   1.7995583e+00   1.0350173e-02   3.2384102e-02   1.8996802e+00   9.6423315e-03   3.6087848e-02   7.8064565e-02
   6.2000000e+00   1.7384164e+00   9.7775350e-03   3.0220916e-02   1.8404753e+00   9.0819529e-03   3.3873494e-02   7.6000045e-02
   6.3000000e+00   1.6793260e+00   9.2367056e-03   2.8201359e-02   1.7831440e+00   8.5530878e-03   3.1796026e-02   7.3997150e-02
   6.4000000e+00   1.6222137e+00   8.7259786e-03   2.6315772e-02   1.7276255e+00   8.0540565e-03   2.9846900e-02   7.2053587e-02
   6.5000000e+00   1.5670086e+00   8.2437278e-03   2.4555161e-02   1.6738601e+00   7.5832918e-03   2.8018076e-02   7.0167169e-02
   6.6000000e+00   1.5136422e+00   7.7884290e-03   2.2911127e-02   1.6217914e+00   7.1392595e-03   2.6302074e-02   6.8335808e-02
   6.7000000e+00   1.4620495e+00   7.3585992e-03   2.1375886e-02   1.5713647e+00   6.7205110e-03   2.4691871e-02   6.6557515e-02
   6.8000000e+00   1.4121672e+00   6.9528480e-03   1.9942161e-02   1.5225258e+00   6.3256997e-03   2.3180848e-02   6.4830396e-02
   6.9000000e+00   1.3639338e+00   6.5698656e-03   1.8603154e-02   1.4752242e+00   5.9535002e-03   2.1762865e-02   6.3152640e-02
   7.0000000e+00   1.3172920e+00   6.2083828e-03   1.7352583e-02   1.4294106e+00   5.6026692e-03   2.0432146e-02   6.1522516e-02
   7.1000000e+00   1.2721853e+00   5.8672166e-03   1.6184555e-02   1.3850358e+00   5.2720504e-03   1.9183241e-02   5.9938382e-02
   7.2000000e+00   1.2285590e+00   5.5452487e-03   1.5093572e-02   1.3420545e+00   4.9605113e-03   1.8011102e-02   5.8398662e-02
   7.3000000e+00   1.1863622e+00   5.2414010e-03   1.4074552e-02   1.3004220e+00   4.6669907e-03   1.6910973e-02   5.6901852e-02
   7.4000000e+00   1.1455443e+00   4.9546693e-03   1.3122717e-02   1.2600940e+00   4.3904957e-03   1.5878370e-02   5.5446510e-02
   7.5000000e+00   1.1060570e+00   4.6841002e-03   1.2233622e-02   1.2210297e+00   4.1300649e-03   1.4909134e-02   5.4031253e-02
   7.6000000e+00   1.0678551e+00   4.4287834e-03   1.1403145e-02   1.1831885e+00   3.8847954e-03   1.3999349e-02   5.2654769e-02
   7.7000000e+00   1.0308933e+00   4.1878664e-03   1.0627409e-02   1.1465306e+00   3.6538378e-03   1.3145324e-02   5.1315795e-02
   7.8000000e+00   9.9512894e-01   3.9605394e-03   9.9028162e-03   1.1110190e+00   3.4363780e-03   1.2343631e-02   5.0013123e-02
   7.9000000e+00   9.6052170e-01   3.7460341e-03   9.2260194e-03   1.0766170e+00   3.2316495e-03   1.1591042e-02   4.8745592e-02
   8.0000000e+00   9.2703113e-01   3.5436291e-03   8.5938671e-03   1.0432889e+00   3.0389302e-03   1.0884518e-02   4.7512087e-02
   8.1000000e+00   8.9461958e-01   3.3526391e-03   8.0034420e-03   1.0110011e+00   2.8575313e-03   1.0221232e-02   4.6311546e-02
   8.2000000e+00   8.6325102e-01   3.1724162e-03   7.4520232e-03   9.7972012e-01   2.6868055e-03   9.5985151e-03   4.5142943e-02
   8.3000000e+00   8.3288831e-01   3.0023536e-03   6.9370294e-03   9.4941343e-01   2.5261422e-03   9.0138585e-03   4.4005297e-02
   8.4000000e+00   8.0349877e-01   2.8418719e-03   6.4561028e-03   9.2005102e-01   2.3749588e-03   8.4649388e-03   4.2897662e-02
   8.5000000e+00   7.7505032e-01   2.6904254e-03   6.0070299e-03   8.9160356e-01   2.2327065e-03   7.9495691e-03   4.1819133e-02
   8.6000000e+00   7.4751210e-01   2.5474990e-03   5.5877433e-03   8.6404150e-01   2.0988700e-03   7.4656772e-03   4.0768837e-02
   8.7000000e+00   7.2085103e-01   2.4126116e-03   5.1962621e-03   8.3733601e-01   1.9729638e-03   7.0113159e-03   3.9745934e-02
   8.8000000e+00   6.9503983e-01   2.2853025e-03   4.8308037e-03   8.1146128e-01   1.8545240e-03   6.5846941e-03   3.8749616e-02
   8.9000000e+00   6.7005098e-01   2.1651390e-03   4.4896832e-03   7.8639174e-01   1.7431149e-03   6.1841197e-03   3.7779105e-02
   9.0000000e+00   6.4585773e-01   2.0517133e-03   4.1713220e-03   7.6210117e-01   1.6383276e-03   5.8079820e-03   3.6833658e-02
   9.1000000e+00   6.2243122e-01   1.9446425e-03   3.8742062e-03   7.3856431e-01   1.5397766e-03   5.4547724e-03   3.5912549e-02
   9.2000000e+00   5.9974807e-01   1.8435630e-03   3.5969775e-03   7.1575859e-01   1.4470952e-03   5.1231036e-03   3.5015083e-02
   9.3000000e+00   5.7778443e-01   1.7481328e-03   3.3383484e-03   6.9366154e-01   1.3599391e-03   4.8116633e-03   3.4140588e-02
   9.4000000e+00   5.5651685e-01   1.6580292e-03   3.0971101e-03   6.7225002e-01   1.2779842e-03   4.5192010e-03   3.3288417e-02
   9.5000000e+00   5.3592075e-01   1.5729476e-03   2.8721105e-03   6.5150207e-01   1.2009250e-03   4.2445495e-03   3.2457951e-02
   9.6000000e+00   5.1597561e-01   1.4926017e-03   2.6623083e-03   6.3139773e-01   1.1284727e-03   3.9866309e-03   3.1648582e-02
   9.7000000e+00   4.9666069e-01   1.4167216e-03   2.4667184e-03   6.1191722e-01   1.0603560e-03   3.7444268e-03   3.0859729e-02
   9.8000000e+00   4.7795543e-01   1.3450519e-03   2.2844139e-03   5.9304018e-01   9.9631832e-04   3.5169666e-03   3.0090827e-02
   9.9000000e+00   4.5983891e-01   1.2773514e-03   2.1145183e-03   5.7474755e-01   9.3611840e-04   3.3033475e-03   2.9341333e-02
   1.0000000e+01   4.4229311e-01   1.2133944e-03   1.9562319e-03   5.5702168e-01   8.7952937e-04   3.1027315e-03   2.8610725e-02
   1.0100000e+01   4.2529996e-01   1.1529678e-03   1.8088005e-03   5.3984517e-01   8.2633740e-04   2.9143281e-03   2.7898490e-02
   1.0200000e+01   4.0884143e-01   1.0958701e-03   1.6715132e-03   5.2320010e-01   7.7634012e-04   2.7373834e-03   2.7204136e-02
   1.0300000e+01   3.9289958e-01   1.0419105e-03   1.5437008e-03   5.0706985e-01   7.2934771e-04   2.5711984e-03   2.6527185e-02
   1.0400000e+01   3.7745863e-01   9.9091122e-04   1.4247502e-03   4.9143888e-01   6.8518184e-04   2.4151218e-03   2.5867174e-02
   1.0500000e+01   3.6250286e-01   9.4270428e-04   1.3140832e-03   4.7629194e-01   6.4367444e-04   2.2685401e-03   2.5223655e-02
   1.0600000e+01   3.4801518e-01   8.9712861e-04   1.2111457e-03   4.6161148e-01   6.0466462e-04   2.1308516e-03   2.4596202e-02
   1.0700000e+01   3.3397976e-01   8.5403352e-04   1.1154248e-03   4.4738370e-01   5.6800412e-04   2.0015218e-03   2.3984390e-02
   1.0800000e+01   3.2038376e-01   8.1328037e-04   1.0264575e-03   4.3359539e-01   5.3355348e-04   1.8800496e-03   2.3387809e-02
   1.0900000e+01   3.0721357e-01   7.7473685e-04   9.4380176e-04   4.2023325e-01   5.0118096e-04   1.7659598e-03   2.2806065e-02
   1.1000000e+01   2.9445620e-01   7.3827850e-04   8.6704454e-04   4.0728456e-01   4.7076271e-04   1.6588071e-03   2.2238772e-02
   1.1100000e+01   2.8209928e-01   7.0378823e-04   7.9580005e-04   3.9473717e-01   4.4218231e-04   1.5581744e-03   2.1685561e-02
   1.1200000e+01   2.7013105e-01   6.7115598e-04   7.2970784e-04   3.8257843e-01   4.1532935e-04   1.4636626e-03   2.1146073e-02
   1.1300000e+01   2.5853222e-01   6.4026795e-04   6.6838911e-04   3.7079069e-01   3.9009537e-04   1.3748574e-03   2.0619956e-02
   1.1400000e+01   2.4729531e-01   6.1103130e-04   6.1154968e-04   3.5936672e-01   3.6638710e-04   1.2914444e-03   2.0106866e-02
   1.1500000e+01   2.3640971e-01   5.8335422e-04   5.5889549e-04   3.4829567e-01   3.4411333e-04   1.2130987e-03   1.9606472e-02
   1.1600000e+01   2.2586494e-01   5.5714990e-04   5.1014973e-04   3.3756717e-01   3.2318840e-04   1.1395159e-03   1.9118453e-02
   1.1700000e+01   2.1565105e-01   5.3233674e-04   4.6505376e-04   3.2717136e-01   3.0353183e-04   1.0704110e-03   1.8642499e-02
   1.1800000e+01   2.0575857e-01   5.0883804e-04   4.2336589e-04   3.1709885e-01   2.8506809e-04   1.0055168e-03   1.8178307e-02
   1.1900000e+01   1.9617546e-01   4.8657755e-04   3.8484811e-04   3.0733589e-01   2.6772177e-04   9.4455347e-04   1.7725578e-02
   1.2000000e+01   1.8688714e-01   4.6547971e-04   3.4926802e-04   2.9787131e-01   2.5142428e-04   8.8727317e-04   1.7284027e-02
   1.2100000e+01   1.7788883e-01   4.4548581e-04   3.1644437e-04   2.8869895e-01   2.3611521e-04   8.3347082e-04   1.6853371e-02
   1.2200000e+01   1.6917182e-01   4.2653497e-04   2.8619103e-04   2.7981014e-01   2.2173530e-04   7.8293712e-04   1.6433339e-02
   1.2300000e+01   1.6072775e-01   4.0856995e-04   2.5833411e-04   2.7119659e-01   2.0822891e-04   7.3547592e-04   1.6023671e-02
   1.2400000e+01   1.5254871e-01   3.9153698e-04   2.3271110e-04   2.6285042e-01   1.9554382e-04   6.9090346e-04   1.5624107e-02
   1.2500000e+01   1.4462716e-01   3.7538551e-04   2.0917015e-04   2.5476412e-01   1.8363103e-04   6.4904757e-04   1.5234395e-02
   1.2600000e+01   1.3695007e-01   3.6006044e-04   1.8755322e-04   2.4692321e-01   1.7243830e-04   6.0971072e-04   1.4854291e-02
   1.2700000e+01   1.2951097e-01   3.4551794e-04   1.6773091e-04   2.3932391e-01   1.6192550e-04   5.7275933e-04   1.4483558e-02
   1.2800000e+01   1.2230393e-01   3.3171714e-04   1.4958251e-04   2.3195917e-01   1.5205193e-04   5.3805057e-04   1.4121963e-02
   1.2900000e+01   1.1532194e-01   3.1861778e-04   1.3299150e-04   2.2482201e-01   1.4277917e-04   5.0544934e-04   1.3769285e-02
   1.3000000e+01   1.0855828e-01   3.0618206e-04   1.1784901e-04   2.1790572e-01   1.3407118e-04   4.7482904e-04   1.3425302e-02
   1.3100000e+01   1.0200656e-01   2.9437441e-04   1.0405337e-04   2.1120394e-01   1.2589414e-04   4.4607103e-04   1.3089800e-02
   1.3200000e+01   9.5659914e-02   2.8316039e-04   9.1508192e-05   2.0470898e-01   1.1821488e-04   4.1905767e-04   1.2762569e-02
   1.3300000e+01   8.9508177e-02   2.7250255e-04   8.0117138e-05   1.9841198e-01   1.1100096e-04   3.9367315e-04   1.2443407e-02
   1.3400000e+01   8.3547960e-02   2.6237472e-04   6.9802617e-05   1.9230905e-01   1.0422628e-04   3.6982770e-04   1.2132116e-02
   1.3500000e+01   7.7773415e-02   2.5274855e-04   6.0487040e-05   1.8639434e-01   9.7864349e-05   3.4742848e-04   1.1828506e-02
   1.3600000e+01   7.2178939e-02   2.4359740e-04   5.2097993e-05   1.8066225e-01   9.1890309e-05   3.2638847e-04   1.1532388e-02
   1.3700000e+01   6.6759183e-02   2.3489622e-04   4.4567885e-05   1.7510742e-01   8.6280853e-05   3.0662610e-04   1.1243576e-02
   1.3800000e+01   6.1509042e-02   2.2662145e-04   3.7833622e-05   1.6972477e-01   8.1014122e-05   2.8806497e-04   1.0961892e-02
   1.3900000e+01   5.6421565e-02   2.1874806e-04   3.1833930e-05   1.6450660e-01   7.6067239e-05   2.7062420e-04   1.0687162e-02
   1.4000000e+01   5.1491121e-02   2.1125401e-04   2.6513355e-05   1.5944833e-01   7.1421240e-05   2.5423769e-04   1.0419214e-02
   1.4100000e+01   4.6714026e-02   2.0412093e-04   2.1822002e-05   1.5454585e-01   6.7058514e-05   2.3884419e-04   1.0157885e-02
   1.4200000e+01   4.2085654e-02   1.9733000e-04   1.7712023e-05   1.4979451e-01   6.2961947e-05   2.2438396e-04   9.9030157e-03
   1.4300000e+01   3.7601584e-02   1.9086349e-04   1.4138791e-05   1.4518987e-01   5.9115492e-05   2.1080100e-04   9.6544460e-03
   1.4400000e+01   3.3257600e-02   1.8470478e-04   1.1060680e-05   1.4072770e-01   5.5504101e-05   1.9804285e-04   9.4120218e-03
   1.4500000e+01   2.9049691e-02   1.7883822e-04   8.4388457e-06   1.3640331e-01   5.2113261e-05   1.8605862e-04   9.1755928e-03
   1.4600000e+01   2.4967995e-02   1.7324192e-04   6.2340075e-06   1.3220850e-01   4.8927076e-05   1.7479088e-04   8.9450125e-03
   1.4700000e+01   2.1012582e-02   1.6790671e-04   4.4152860e-06   1.2814241e-01   4.5935103e-05   1.6420477e-04   8.7201379e-03
   1.4800000e+01   1.7179715e-02   1.6281936e-04   2.9514261e-06   1.2420122e-01   4.3125620e-05   1.5425942e-04   8.5008299e-03
   1.4900000e+01   1.3465795e-02   1.5796740e-04   1.8132762e-06   1.2038128e-01   4.0487642e-05   1.4491654e-04   8.2869568e-03
   1.5000000e+01   9.8674004e-03   1.5333911e-04   9.7365590e-07   1.1667916e-01   3.8010875e-05   1.3614025e-04   8.0783832e-03
   1.5100000e+01   6.3812928e-03   1.4892347e-04   4.0720897e-07   1.1309154e-01   3.5685674e-05   1.2789697e-04   7.8749795e-03
   1.5200000e+01   3.0044119e-03   1.4471016e-04   9.0264909e-08   1.0961534e-01   3.3503007e-05   1.2015523e-04   7.6766196e-03
   1.5300000e+01  -2.6612198e-04   1.4068948e-04   7.0820907e-10   1.0624762e-01   3.1454408e-05   1.1288557e-04   7.4831803e-03
   1.5400000e+01  -3.4330088e-03   1.3685237e-04   1.1785549e-07   1.0298293e-01   2.9530614e-05   1.0605483e-04   7.2945412e-03
   1.5500000e+01  -6.5046883e-03   1.3318411e-04   4.2310970e-07   9.9815032e-02   2.7722574e-05   9.9630406e-05   7.1105852e-03
   1.5600000e+01  -9.4840261e-03   1.2967648e-04   8.9946751e-07   9.6744451e-02   2.6024968e-05   9.3594889e-05   6.9312007e-03
   1.5700000e+01  -1.2370967e-02   1.2632453e-04   1.5304082e-06   9.3768387e-02   2.4431158e-05   8.7925104e-05   6.7562743e-03
   1.5800000e+01  -1.5168144e-02   1.2312082e-04   2.3007259e-06   9.0884177e-02   2.2934926e-05   8.2599337e-05   6.5856970e-03
   1.5900000e+01  -1.7878052e-02   1.2005836e-04   3.1962475e-06   8.8089300e-02   2.1530448e-05   7.7597247e-05   6.4193625e-03
   1.6000000e+01  -2.0503045e-02   1.1713058e-04   4.2037487e-06   8.5381369e-02   2.0212268e-05   7.2899782e-05   6.2571670e-03
   1.6100000e+01  -2.3045339e-02   1.1433133e-04   5.3108767e-06   8.2758140e-02   1.8975276e-05   6.8489097e-05   6.0990093e-03
   1.6200000e+01  -2.5507010e-02   1.1165485e-04   6.5060755e-06   8.0217504e-02   1.7814689e-05   6.4348480e-05   5.9447905e-03
   1.6300000e+01  -2.7889993e-02   1.0909572e-04   7.7785168e-06   7.7752959e-02   1.6724212e-05   6.0455227e-05   5.7944160e-03
   1.6400000e+01  -3.0198489e-02   1.0664658e-04   9.1194877e-06   7.5362126e-02   1.5699605e-05   5.6794500e-05   5.6477905e-03
   1.6500000e+01  -3.2440393e-02   1.0429680e-04   1.0523791e-05   7.3044904e-02   1.4737713e-05   5.3355581e-05   5.5048222e-03
   1.6600000e+01  -3.4612604e-02   1.0204665e-04   1.1980324e-05   7.0799169e-02   1.3834758e-05   5.0125223e-05   5.3654217e-03
   1.6700000e+01  -3.6717142e-02   9.9891552e-05   1.3481485e-05   6.8622893e-02   1.2987200e-05   4.7091015e-05   5.2295013e-03
   1.6800000e+01  -3.8755929e-02   9.7827199e-05   1.5020221e-05   6.6514154e-02   1.2191723e-05   4.4241327e-05   5.0969757e-03
   1.6900000e+01  -4.0730788e-02   9.5849541e-05   1.6589971e-05   6.4471128e-02   1.1445221e-05   4.1565263e-05   4.9677615e-03
   1.7000000e+01  -4.2643441e-02   9.3954774e-05   1.8184631e-05   6.2492091e-02   1.0744787e-05   3.9052615e-05   4.8417786e-03
   1.7100000e+01  -4.4495514e-02   9.2139330e-05   1.9798508e-05   6.0575423e-02   1.0087695e-05   3.6693819e-05   4.7189469e-03
   1.7200000e+01  -4.6288533e-02   9.0399862e-05   2.1426282e-05   5.8714915e-02   9.4699004e-06   3.4474412e-05   4.5991891e-03
   1.7300000e+01  -4.8023924e-02   8.8733240e-05   2.3062973e-05   5.6911127e-02   8.8897649e-06   3.2388764e-05   4.4824295e-03
   1.7400000e+01  -4.9709340e-02   8.7130767e-05   2.4710185e-05   5.5162876e-02   8.3451650e-06   3.0429429e-05   4.3685944e-03
   1.7500000e+01  -5.1342827e-02   8.5592748e-05   2.6360859e-05   5.3468530e-02   7.8339505e-06   2.8588837e-05   4.2576118e-03
   1.7600000e+01  -5.2925469e-02   8.4116752e-05   2.8011053e-05   5.1826535e-02   7.3541076e-06   2.6859897e-05   4.1494115e-03
   1.7700000e+01  -5.4458763e-02   8.2700065e-05   2.9657569e-05   5.0235408e-02   6.9037500e-06   2.5235962e-05   4.0439258e-03
   1.7800000e+01  -5.5944137e-02   8.1340129e-05   3.1297465e-05   4.8693741e-02   6.4811112e-06   2.3710804e-05   3.9410874e-03
   1.7900000e+01  -5.7382949e-02   8.0034536e-05   3.2928029e-05   4.7200203e-02   6.0845368e-06   2.2278591e-05   3.8408308e-03
   1.8000000e+01  -5.8776485e-02   7.8781022e-05   3.4546752e-05   4.5753165e-02   5.7123835e-06   2.0933521e-05   3.7430924e-03
   1.8100000e+01  -6.0125961e-02   7.7577458e-05   3.6151312e-05   4.4348559e-02   5.3624921e-06   1.9667947e-05   3.6478100e-03
   1.8200000e+01  -6.1432523e-02   7.6421849e-05   3.7739549e-05   4.2987082e-02   5.0340154e-06   1.8478892e-05   3.5549229e-03
   1.8300000e+01  -6.2699403e-02   7.5310420e-05   3.9312152e-05   4.1667450e-02   4.7256539e-06   1.7361764e-05   3.4643718e-03
   1.8400000e+01  -6.3928369e-02   7.4240797e-05   4.0868363e-05   4.0388436e-02   4.4361903e-06   1.6312258e-05   3.3760990e-03
   1.8500000e+01  -6.5119194e-02   7.3212413e-05   4.2405094e-05   3.9148871e-02   4.1644847e-06   1.5326341e-05   3.2900480e-03
   1.8600000e+01  -6.6273016e-02   7.2223540e-05   4.3921126e-05   3.7947642e-02   3.9094698e-06   1.4400235e-05   3.2061647e-03
   1.8700000e+01  -6.7390918e-02   7.1272549e-05   4.5415358e-05   3.6783695e-02   3.6701464e-06   1.3530402e-05   3.1243950e-03
   1.8800000e+01  -6.8473932e-02   7.0357906e-05   4.6886793e-05   3.5656033e-02   3.4455789e-06   1.2713527e-05   3.0446864e-03
   1.8900000e+01  -6.9523034e-02   6.9478164e-05   4.8334522e-05   3.4562877e-02   3.2347306e-06   1.1945925e-05   2.9669878e-03
   1.9000000e+01  -7.0539147e-02   6.8631966e-05   4.9757713e-05   3.3502111e-02   3.0365667e-06   1.1223914e-05   2.8912493e-03
   1.9100000e+01  -7.1523142e-02   6.7818037e-05   5.1155598e-05   3.2473874e-02   2.8505297e-06   1.0545525e-05   2.8174223e-03
   1.9200000e+01  -7.2476249e-02   6.7034839e-05   5.2528066e-05   3.1477214e-02   2.6758859e-06   9.9081501e-06   2.7454593e-03
   1.9300000e+01  -7.3401090e-02   6.6279738e-05   5.3877200e-05   3.0511223e-02   2.5119483e-06   9.3093471e-06   2.6753138e-03
   1.9400000e+01  -7.4297226e-02   6.5552659e-05   5.5200779e-05   2.9575036e-02   2.3580737e-06   8.7468277e-06   2.6069408e-03
   1.9500000e+01  -7.5165518e-02   6.4852484e-05   5.6498551e-05   2.8667837e-02   2.2136599e-06   8.2184486e-06   2.5402964e-03
   1.9600000e+01  -7.6006786e-02   6.4178152e-05   5.7770316e-05   2.7788851e-02   2.0781434e-06   7.7222023e-06   2.4753374e-03
   1.9700000e+01  -7.6821813e-02   6.3528663e-05   5.9015910e-05   2.6937350e-02   1.9509966e-06   7.2562085e-06   2.4120221e-03
   1.9800000e+01  -7.7611342e-02   6.2903071e-05   6.0235204e-05   2.6112305e-02   1.8316764e-06   6.8185248e-06   2.3503093e-03
   1.9900000e+01  -7.8376077e-02   6.2300488e-05   6.1428095e-05   2.5312564e-02   1.7196546e-06   6.4072588e-06   2.2901593e-03
   2.0000000e+01  -7.9116684e-02   6.1720077e-05   6.2594497e-05   2.4537219e-02   1.6144675e-06   6.0207512e-06   2.2315331e-03


==> fp_cost_d10_ds0.dat <==
	t		uhjb		chjbx		chjbu		ulqr		clqrx		clqru
   0.0000000e+00   1.8705471e+00   5.9182624e-01   3.4989465e-02   1.4381094e+00   5.9182624e-01   2.0681587e-02
   1.0000000e-01   1.9910106e+00   5.9469616e-01   3.9641234e-02   1.4230537e+00   5.9547102e-01   2.0250818e-02
   2.0000000e-01   2.0877675e+00   5.6300815e-01   4.3587730e-02   1.4086620e+00   5.6495920e-01   1.9843286e-02
   3.0000000e-01   2.1448123e+00   5.2915890e-01   4.6002197e-02   1.3959168e+00   5.3233892e-01   1.9485837e-02
   4.0000000e-01   2.1701153e+00   4.9874045e-01   4.7094006e-02   1.3842198e+00   5.0313580e-01   1.9160644e-02
   5.0000000e-01   2.1720470e+00   4.7158596e-01   4.7177882e-02   1.3730995e+00   4.7714990e-01   1.8854021e-02
   6.0000000e-01   2.1570466e+00   4.4701159e-01   4.6528501e-02   1.3622433e+00   4.5367392e-01   1.8557069e-02
   7.0000000e-01   2.1299262e+00   4.2447967e-01   4.5365854e-02   1.3514481e+00   4.3215575e-01   1.8264120e-02
   8.0000000e-01   2.0942794e+00   4.0361006e-01   4.3860062e-02   1.3405867e+00   4.1220434e-01   1.7971728e-02
   9.0000000e-01   2.0528072e+00   3.8415183e-01   4.2140173e-02   1.3295831e+00   3.9356109e-01   1.7677911e-02
   1.0000000e+00   2.0075420e+00   3.6592857e-01   4.0302247e-02   1.3183956e+00   3.7604677e-01   1.7381669e-02
   1.1000000e+00   1.9600102e+00   3.4881125e-01   3.8416398e-02   1.3070066e+00   3.5953162e-01   1.7082662e-02
   1.2000000e+00   1.9113485e+00   3.3270289e-01   3.6532532e-02   1.2954144e+00   3.4392052e-01   1.6780985e-02
   1.3000000e+00   1.8624016e+00   3.1752622e-01   3.4685396e-02   1.2836274e+00   3.2914045e-01   1.6476992e-02
   1.4000000e+00   1.8137884e+00   3.0321603e-01   3.2898283e-02   1.2716594e+00   3.1513197e-01   1.6171176e-02
   1.5000000e+00   1.7659434e+00   2.8971496e-01   3.1185559e-02   1.2595280e+00   3.0184471e-01   1.5864108e-02
   1.6000000e+00   1.7191917e+00   2.7697209e-01   2.9556202e-02   1.2472520e+00   2.8923474e-01   1.5556376e-02
   1.7000000e+00   1.6737510e+00   2.6494040e-01   2.8014424e-02   1.2348501e+00   2.7726307e-01   1.5248548e-02
   1.8000000e+00   1.6297564e+00   2.5357586e-01   2.6561061e-02   1.2223413e+00   2.6589417e-01   1.4941182e-02
   1.9000000e+00   1.5872838e+00   2.4283702e-01   2.5194700e-02   1.2097434e+00   2.5509395e-01   1.4634791e-02
   2.0000000e+00   1.5463667e+00   2.3268480e-01   2.3912499e-02   1.1970738e+00   2.4483167e-01   1.4329858e-02
   2.1000000e+00   1.5070053e+00   2.2308230e-01   2.2710650e-02   1.1843484e+00   2.3507738e-01   1.4026812e-02
   2.2000000e+00   1.4691846e+00   2.1399500e-01   2.1585033e-02   1.1715807e+00   2.2580262e-01   1.3726014e-02
   2.3000000e+00   1.4328682e+00   2.0539024e-01   2.0531113e-02   1.1587850e+00   2.1698120e-01   1.3427826e-02
   2.4000000e+00   1.3980083e+00   1.9723733e-01   1.9544271e-02   1.1459724e+00   2.0858762e-01   1.3132528e-02
   2.5000000e+00   1.3645497e+00   1.8950748e-01   1.8619960e-02   1.1331546e+00   2.0059826e-01   1.2840393e-02
   2.6000000e+00   1.3324329e+00   1.8217371e-01   1.7753773e-02   1.1203410e+00   1.9299026e-01   1.2551639e-02
   2.7000000e+00   1.3015981e+00   1.7521083e-01   1.6941576e-02   1.1075408e+00   1.8574221e-01   1.2266466e-02
   2.8000000e+00   1.2719813e+00   1.6859524e-01   1.6179365e-02   1.0947626e+00   1.7883406e-01   1.1985051e-02
   2.9000000e+00   1.2435222e+00   1.6230504e-01   1.5463475e-02   1.0820135e+00   1.7224647e-01   1.1707531e-02
   3.0000000e+00   1.2161590e+00   1.5631973e-01   1.4790426e-02   1.0693010e+00   1.6596177e-01   1.1434047e-02
   3.1000000e+00   1.1898345e+00   1.5062031e-01   1.4157061e-02   1.0566311e+00   1.5996283e-01   1.1164694e-02
   3.2000000e+00   1.1644923e+00   1.4518909e-01   1.3560422e-02   1.0440100e+00   1.5423383e-01   1.0899569e-02
   3.3000000e+00   1.1400796e+00   1.4000962e-01   1.2997815e-02   1.0314431e+00   1.4875979e-01   1.0638748e-02
   3.4000000e+00   1.1165459e+00   1.3506660e-01   1.2466747e-02   1.0189352e+00   1.4352661e-01   1.0382289e-02
   3.5000000e+00   1.0938433e+00   1.3034584e-01   1.1964932e-02   1.0064912e+00   1.3852108e-01   1.0130245e-02
   3.6000000e+00   1.0719268e+00   1.2583411e-01   1.1490271e-02   9.9411513e-01   1.3373076e-01   9.8826488e-03
   3.7000000e+00   1.0507538e+00   1.2151914e-01   1.1040835e-02   9.8181115e-01   1.2914396e-01   9.6395314e-03
   3.8000000e+00   1.0302842e+00   1.1738951e-01   1.0614855e-02   9.6958267e-01   1.2474972e-01   9.4009056e-03
   3.9000000e+00   1.0104805e+00   1.1343463e-01   1.0210708e-02   9.5743308e-01   1.2053776e-01   9.1667811e-03
   4.0000000e+00   9.9130752e-01   1.0964461e-01   9.8269061e-03   9.4536544e-01   1.1649841e-01   8.9371581e-03
   4.1000000e+00   9.7273230e-01   1.0601030e-01   9.4620813e-03   9.3338240e-01   1.1262262e-01   8.7120270e-03
   4.2000000e+00   9.5472398e-01   1.0252314e-01   9.1149788e-03   9.2148674e-01   1.0890190e-01   8.4913781e-03
   4.3000000e+00   9.3725374e-01   9.9175199e-02   8.7844458e-03   9.0968065e-01   1.0532829e-01   8.2751889e-03
   4.4000000e+00   9.2029456e-01   9.5959063e-02   8.4694207e-03   8.9796636e-01   1.0189430e-01   8.0634359e-03
   4.5000000e+00   9.0382109e-01   9.2867817e-02   8.1689256e-03   8.8634588e-01   9.8592906e-02   7.8560902e-03
   4.6000000e+00   8.8780974e-01   8.9895031e-02   7.8820613e-03   8.7482093e-01   9.5417541e-02   7.6531166e-03
   4.7000000e+00   8.7223813e-01   8.7034672e-02   7.6079935e-03   8.6339328e-01   9.2362000e-02   7.4544795e-03
   4.8000000e+00   8.5708559e-01   8.4281136e-02   7.3459570e-03   8.5206433e-01   8.9420484e-02   7.2601362e-03
   4.9000000e+00   8.4233243e-01   8.1629150e-02   7.0952393e-03   8.4083549e-01   8.6587526e-02   7.0700431e-03
   5.0000000e+00   8.2796045e-01   7.9073809e-02   6.8551851e-03   8.2970796e-01   8.3857990e-02   6.8841531e-03
   5.1000000e+00   8.1395234e-01   7.6610493e-02   6.6251841e-03   8.1868282e-01   8.1227055e-02   6.7024155e-03
   5.2000000e+00   8.0029200e-01   7.4234891e-02   6.4046729e-03   8.0776107e-01   7.8690169e-02   6.5247795e-03
   5.3000000e+00   7.8696440e-01   7.1942970e-02   6.1931297e-03   7.9694354e-01   7.6243064e-02   6.3511900e-03
   5.4000000e+00   7.7395519e-01   6.9730916e-02   5.9900663e-03   7.8623103e-01   7.3881705e-02   6.1815924e-03
   5.5000000e+00   7.6125095e-01   6.7595160e-02   5.7950302e-03   7.7562420e-01   7.1602298e-02   6.0159290e-03
   5.6000000e+00   7.4883927e-01   6.5532361e-02   5.6076025e-03   7.6512351e-01   6.9401274e-02   5.8541399e-03
   5.7000000e+00   7.3670821e-01   6.3539352e-02   5.4273898e-03   7.5472940e-01   6.7275259e-02   5.6961647e-03
   5.8000000e+00   7.2484653e-01   6.1613151e-02   5.2540250e-03   7.4444242e-01   6.5221054e-02   5.5419452e-03
   5.9000000e+00   7.1324388e-01   5.9750964e-02   5.0871683e-03   7.3426273e-01   6.3235661e-02   5.3914176e-03
   6.0000000e+00   7.0189027e-01   5.7950142e-02   4.9264996e-03   7.2419047e-01   6.1316239e-02   5.2445184e-03
   6.1000000e+00   6.9077627e-01   5.6208177e-02   4.7717186e-03   7.1422592e-01   5.9460091e-02   5.1011867e-03
   6.2000000e+00   6.7989313e-01   5.4522713e-02   4.6225467e-03   7.0436916e-01   5.7664669e-02   4.9613591e-03
   6.3000000e+00   6.6923251e-01   5.2891513e-02   4.4787215e-03   6.9462011e-01   5.5927567e-02   4.8249710e-03
   6.4000000e+00   6.5878641e-01   5.1312457e-02   4.3399953e-03   6.8497870e-01   5.4246498e-02   4.6919582e-03
   6.5000000e+00   6.4854744e-01   4.9783541e-02   4.2061379e-03   6.7544499e-01   5.2619291e-02   4.5622593e-03
   6.6000000e+00   6.3850855e-01   4.8302863e-02   4.0769317e-03   6.6601870e-01   5.1043890e-02   4.4358090e-03
   6.7000000e+00   6.2866298e-01   4.6868614e-02   3.9521715e-03   6.5669958e-01   4.9518340e-02   4.3125434e-03
   6.8000000e+00   6.1900445e-01   4.5479082e-02   3.8316651e-03   6.4748746e-01   4.8040785e-02   4.1924001e-03
   6.9000000e+00   6.0952695e-01   4.4132634e-02   3.7152310e-03   6.3838203e-01   4.6609458e-02   4.0753161e-03
   7.0000000e+00   6.0022471e-01   4.2827716e-02   3.6026970e-03   6.2938288e-01   4.5222677e-02   3.9612280e-03
   7.1000000e+00   5.9109239e-01   4.1562852e-02   3.4939021e-03   6.2048960e-01   4.3878840e-02   3.8500735e-03
   7.2000000e+00   5.8212488e-01   4.0336632e-02   3.3886938e-03   6.1170187e-01   4.2576423e-02   3.7417917e-03
   7.3000000e+00   5.7331734e-01   3.9147711e-02   3.2869277e-03   6.0301914e-01   4.1313968e-02   3.6363208e-03
   7.4000000e+00   5.6466500e-01   3.7994806e-02   3.1884656e-03   5.9444088e-01   4.0090086e-02   3.5335996e-03
   7.5000000e+00   5.5616352e-01   3.6876691e-02   3.0931786e-03   5.8596666e-01   3.8903451e-02   3.4335693e-03
   7.6000000e+00   5.4780874e-01   3.5792193e-02   3.0009441e-03   5.7759592e-01   3.7752797e-02   3.3361705e-03
   7.7000000e+00   5.3959667e-01   3.4740188e-02   2.9116457e-03   5.6932799e-01   3.6636906e-02   3.2413436e-03
   7.8000000e+00   5.3152344e-01   3.3719605e-02   2.8251717e-03   5.6116221e-01   3.5554616e-02   3.1490303e-03
   7.9000000e+00   5.2358540e-01   3.2729415e-02   2.7414167e-03   5.5309788e-01   3.4504810e-02   3.0591727e-03
   8.0000000e+00   5.1577913e-01   3.1768630e-02   2.6602811e-03   5.4513456e-01   3.3486433e-02   2.9717168e-03
   8.1000000e+00   5.0810131e-01   3.0836300e-02   2.5816694e-03   5.3727146e-01   3.2498459e-02   2.8866062e-03
   8.2000000e+00   5.0054877e-01   2.9931519e-02   2.5054907e-03   5.2950780e-01   3.1539901e-02   2.8037851e-03
   8.3000000e+00   4.9311843e-01   2.9053416e-02   2.4316578e-03   5.2184282e-01   3.0609816e-02   2.7231993e-03
   8.4000000e+00   4.8580742e-01   2.8201148e-02   2.3600885e-03   5.1427570e-01   2.9707292e-02   2.6447950e-03
   8.5000000e+00   4.7861297e-01   2.7373908e-02   2.2907038e-03   5.0680599e-01   2.8831480e-02   2.5685231e-03
   8.6000000e+00   4.7153243e-01   2.6570917e-02   2.2234283e-03   4.9943272e-01   2.7981530e-02   2.4943304e-03
   8.7000000e+00   4.6456320e-01   2.5791433e-02   2.1581897e-03   4.9215507e-01   2.7156634e-02   2.4221661e-03
   8.8000000e+00   4.5770286e-01   2.5034732e-02   2.0949191e-03   4.8497220e-01   2.6356013e-02   2.3519804e-03
   8.9000000e+00   4.5094907e-01   2.4300119e-02   2.0335506e-03   4.7788330e-01   2.5578919e-02   2.2837244e-03
   9.0000000e+00   4.4429955e-01   2.3586921e-02   1.9740209e-03   4.7088771e-01   2.4824646e-02   2.2173524e-03
   9.1000000e+00   4.3775213e-01   2.2894500e-02   1.9162693e-03   4.6398449e-01   2.4092490e-02   2.1528161e-03
   9.2000000e+00   4.3130473e-01   2.2222228e-02   1.8602377e-03   4.5717276e-01   2.3381778e-02   2.0900694e-03
   9.3000000e+00   4.2495533e-01   2.1569503e-02   1.8058703e-03   4.5045166e-01   2.2691861e-02   2.0290670e-03
   9.4000000e+00   4.1870199e-01   2.0935741e-02   1.7531136e-03   4.4382034e-01   2.2022117e-02   1.9697649e-03
   9.5000000e+00   4.1254285e-01   2.0320384e-02   1.7019160e-03   4.3727804e-01   2.1371950e-02   1.9121208e-03
   9.6000000e+00   4.0647609e-01   1.9722890e-02   1.6522281e-03   4.3082380e-01   2.0740772e-02   1.8560915e-03
   9.7000000e+00   4.0049997e-01   1.9142730e-02   1.6040023e-03   4.2445674e-01   2.0128015e-02   1.8016352e-03
   9.8000000e+00   3.9461283e-01   1.8579395e-02   1.5571928e-03   4.1817596e-01   1.9533135e-02   1.7487113e-03
   9.9000000e+00   3.8881302e-01   1.8032391e-02   1.5117556e-03   4.1198062e-01   1.8955607e-02   1.6972803e-03
   1.0000000e+01   3.8309897e-01   1.7501246e-02   1.4676482e-03   4.0586988e-01   1.8394925e-02   1.6473036e-03
   1.0100000e+01   3.7746916e-01   1.6985498e-02   1.4248297e-03   3.9984279e-01   1.7850589e-02   1.5987425e-03
   1.0200000e+01   3.7192211e-01   1.6484699e-02   1.3832606e-03   3.9389845e-01   1.7322121e-02   1.5515599e-03
   1.0300000e+01   3.6645640e-01   1.5998414e-02   1.3429029e-03   3.8803596e-01   1.6809055e-02   1.5057191e-03
   1.0400000e+01   3.6107062e-01   1.5526221e-02   1.3037199e-03   3.8225451e-01   1.6310950e-02   1.4611851e-03
   1.0500000e+01   3.5576343e-01   1.5067719e-02   1.2656762e-03   3.7655319e-01   1.5827370e-02   1.4179231e-03
   1.0600000e+01   3.5053351e-01   1.4622514e-02   1.2287374e-03   3.7093109e-01   1.5357889e-02   1.3758987e-03
   1.0700000e+01   3.4537960e-01   1.4190222e-02   1.1928707e-03   3.6538730e-01   1.4902099e-02   1.3350788e-03
   1.0800000e+01   3.4030045e-01   1.3770470e-02   1.1580439e-03   3.5992092e-01   1.4459601e-02   1.2954307e-03
   1.0900000e+01   3.3529485e-01   1.3362897e-02   1.1242264e-03   3.5453107e-01   1.4030012e-02   1.2569228e-03
   1.1000000e+01   3.3036164e-01   1.2967156e-02   1.0913881e-03   3.4921697e-01   1.3612967e-02   1.2195249e-03
   1.1100000e+01   3.2549966e-01   1.2582911e-02   1.0595003e-03   3.4397766e-01   1.3208098e-02   1.1832063e-03
   1.1200000e+01   3.2070780e-01   1.2209830e-02   1.0285349e-03   3.3881226e-01   1.2815052e-02   1.1479375e-03
   1.1300000e+01   3.1598497e-01   1.1847593e-02   9.9846501e-04   3.3371989e-01   1.2433489e-02   1.1136896e-03
   1.1400000e+01   3.1133011e-01   1.1495889e-02   9.6926437e-04   3.2869964e-01   1.2063076e-02   1.0804346e-03
   1.1500000e+01   3.0674218e-01   1.1154419e-02   9.4090765e-04   3.2375077e-01   1.1703500e-02   1.0481456e-03
   1.1600000e+01   3.0222017e-01   1.0822892e-02   9.1337029e-04   3.1887235e-01   1.1354446e-02   1.0167958e-03
   1.1700000e+01   2.9776308e-01   1.0501023e-02   8.8662851e-04   3.1406354e-01   1.1015611e-02   9.8635904e-04
   1.1800000e+01   2.9336995e-01   1.0188534e-02   8.6065927e-04   3.0932345e-01   1.0686699e-02   9.5680996e-04
   1.1900000e+01   2.8903983e-01   9.8851585e-03   8.3544022e-04   3.0465124e-01   1.0367425e-02   9.2812378e-04
   1.2000000e+01   2.8477179e-01   9.5906361e-03   8.1094971e-04   3.0004609e-01   1.0057513e-02   9.0027655e-04
   1.2100000e+01   2.8056492e-01   9.3047160e-03   7.8716672e-04   2.9550720e-01   9.7566973e-03   8.7324503e-04
   1.2200000e+01   2.7641832e-01   9.0271508e-03   7.6407089e-04   2.9103370e-01   9.4647134e-03   8.4700613e-04
   1.2300000e+01   2.7233114e-01   8.7577016e-03   7.4164249e-04   2.8662477e-01   9.1813069e-03   8.2153757e-04
   1.2400000e+01   2.6830250e-01   8.4961361e-03   7.1986233e-04   2.8227958e-01   8.9062306e-03   7.9681761e-04
   1.2500000e+01   2.6433158e-01   8.2422303e-03   6.9871182e-04   2.7799732e-01   8.6392442e-03   7.7282508e-04
   1.2600000e+01   2.6041753e-01   7.9957664e-03   6.7817291e-04   2.7377722e-01   8.3801196e-03   7.4953968e-04
   1.2700000e+01   2.5655956e-01   7.7565299e-03   6.5822808e-04   2.6961847e-01   8.1286277e-03   7.2694119e-04
   1.2800000e+01   2.5275687e-01   7.5243135e-03   6.3886036e-04   2.6552026e-01   7.8845483e-03   7.0501009e-04
   1.2900000e+01   2.4900868e-01   7.2989159e-03   6.2005324e-04   2.6148180e-01   7.6476675e-03   6.8372734e-04
   1.3000000e+01   2.4531423e-01   7.0801410e-03   6.0179070e-04   2.5750232e-01   7.4177773e-03   6.6307444e-04
   1.3100000e+01   2.4167275e-01   6.8677985e-03   5.8405719e-04   2.5358104e-01   7.1946775e-03   6.4303346e-04
   1.3200000e+01   2.3808351e-01   6.6617082e-03   5.6683756e-04   2.4971722e-01   6.9781728e-03   6.2358692e-04
   1.3300000e+01   2.3454577e-01   6.4616877e-03   5.5011718e-04   2.4591008e-01   6.7680715e-03   6.0471769e-04
   1.3400000e+01   2.3105882e-01   6.2675623e-03   5.3388179e-04   2.4215887e-01   6.5641884e-03   5.8640919e-04
   1.3500000e+01   2.2762196e-01   6.0791620e-03   5.1811757e-04   2.3846284e-01   6.3663434e-03   5.6864524e-04
   1.3600000e+01   2.2423449e-01   5.8963217e-03   5.0281106e-04   2.3482124e-01   6.1743616e-03   5.5141015e-04
   1.3700000e+01   2.2089573e-01   5.7188808e-03   4.8794922e-04   2.3123339e-01   5.9880763e-03   5.3468880e-04
   1.3800000e+01   2.1760499e-01   5.5466852e-03   4.7351933e-04   2.2769853e-01   5.8073200e-03   5.1846620e-04
   1.3900000e+01   2.1436162e-01   5.3795853e-03   4.5950905e-04   2.2421594e-01   5.6319323e-03   5.0272789e-04
   1.4000000e+01   2.1116497e-01   5.2174320e-03   4.4590644e-04   2.2078492e-01   5.4617570e-03   4.8745982e-04
   1.4100000e+01   2.0801439e-01   5.0600823e-03   4.3269985e-04   2.1740476e-01   5.2966423e-03   4.7264828e-04
   1.4200000e+01   2.0490925e-01   4.9073969e-03   4.1987799e-04   2.1407475e-01   5.1364407e-03   4.5827999e-04
   1.4300000e+01   2.0184892e-01   4.7592407e-03   4.0742988e-04   2.1079422e-01   4.9810097e-03   4.4434204e-04
   1.4400000e+01   1.9883280e-01   4.6154823e-03   3.9534483e-04   2.0756251e-01   4.8302130e-03   4.3082197e-04
   1.4500000e+01   1.9586026e-01   4.4759965e-03   3.8361241e-04   2.0437893e-01   4.6839133e-03   4.1770747e-04
   1.4600000e+01   1.9293071e-01   4.3406580e-03   3.7222258e-04   2.0124281e-01   4.5419792e-03   4.0498667e-04
   1.4700000e+01   1.9004356e-01   4.2093461e-03   3.6116554e-04   1.9815348e-01   4.4042830e-03   3.9264802e-04
   1.4800000e+01   1.8719823e-01   4.0819438e-03   3.5043177e-04   1.9511030e-01   4.2707006e-03   3.8068030e-04
   1.4900000e+01   1.8439415e-01   3.9583371e-03   3.4001203e-04   1.9211262e-01   4.1411114e-03   3.6907260e-04
   1.5000000e+01   1.8163076e-01   3.8384155e-03   3.2989733e-04   1.8915981e-01   4.0153990e-03   3.5781435e-04
   1.5100000e+01   1.7890749e-01   3.7220719e-03   3.2007889e-04   1.8625126e-01   3.8934520e-03   3.4689531e-04
   1.5200000e+01   1.7622377e-01   3.6092024e-03   3.1054818e-04   1.8338632e-01   3.7751581e-03   3.3630543e-04
   1.5300000e+01   1.7357909e-01   3.4997051e-03   3.0129699e-04   1.8056439e-01   3.6604100e-03   3.2603500e-04
   1.5400000e+01   1.7097289e-01   3.3934814e-03   2.9231729e-04   1.7778486e-01   3.5491036e-03   3.1607458e-04
   1.5500000e+01   1.6840466e-01   3.2904354e-03   2.8360129e-04   1.7504713e-01   3.4411376e-03   3.0641499e-04
   1.5600000e+01   1.6587387e-01   3.1904742e-03   2.7514142e-04   1.7235061e-01   3.3364135e-03   2.9704733e-04
   1.5700000e+01   1.6338002e-01   3.0935072e-03   2.6693030e-04   1.6969471e-01   3.2348363e-03   2.8796293e-04
   1.5800000e+01   1.6092256e-01   2.9994469e-03   2.5896070e-04   1.6707884e-01   3.1363138e-03   2.7915340e-04
   1.5900000e+01   1.5850102e-01   2.9082077e-03   2.5122572e-04   1.6450245e-01   3.0407553e-03   2.7061057e-04
   1.6000000e+01   1.5611489e-01   2.8197067e-03   2.4371859e-04   1.6196497e-01   2.9480734e-03   2.6232652e-04
   1.6100000e+01   1.5376370e-01   2.7338634e-03   2.3643275e-04   1.5946584e-01   2.8581829e-03   2.5429355e-04
   1.6200000e+01   1.5144696e-01   2.6505994e-03   2.2936181e-04   1.5700452e-01   2.7710014e-03   2.4650418e-04
   1.6300000e+01   1.4916419e-01   2.5698388e-03   2.2249957e-04   1.5458045e-01   2.6864486e-03   2.3895116e-04
   1.6400000e+01   1.4691492e-01   2.4915078e-03   2.1583994e-04   1.5219310e-01   2.6044468e-03   2.3162740e-04
   1.6500000e+01   1.4469866e-01   2.4155349e-03   2.0937701e-04   1.4984193e-01   2.5249206e-03   2.2452604e-04
   1.6600000e+01   1.4251497e-01   2.3418503e-03   2.0310517e-04   1.4752642e-01   2.4477963e-03   2.1764046e-04
   1.6700000e+01   1.4036341e-01   2.2703862e-03   1.9701886e-04   1.4524607e-01   2.3730027e-03   2.1096420e-04
   1.6800000e+01   1.3824352e-01   2.2010770e-03   1.9111272e-04   1.4300035e-01   2.3004705e-03   2.0449101e-04
   1.6900000e+01   1.3615488e-01   2.1338588e-03   1.8538152e-04   1.4078878e-01   2.2301324e-03   1.9821480e-04
   1.7000000e+01   1.3409705e-01   2.0686697e-03   1.7982020e-04   1.3861085e-01   2.1619233e-03   1.9212967e-04
   1.7100000e+01   1.3206961e-01   2.0054494e-03   1.7442382e-04   1.3646606e-01   2.0957796e-03   1.8622984e-04
   1.7200000e+01   1.3007213e-01   1.9441395e-03   1.6918759e-04   1.3435392e-01   2.0316397e-03   1.8050975e-04
   1.7300000e+01   1.2810412e-01   1.8846833e-03   1.6410666e-04   1.3227396e-01   1.9694440e-03   1.7496400e-04
   1.7400000e+01   1.2616523e-01   1.8270257e-03   1.5917665e-04   1.3022571e-01   1.9091344e-03   1.6958737e-04
   1.7500000e+01   1.2425504e-01   1.7711132e-03   1.5439316e-04   1.2820872e-01   1.8506546e-03   1.6437476e-04
   1.7600000e+01   1.2237317e-01   1.7168938e-03   1.4975192e-04   1.2622252e-01   1.7939500e-03   1.5932125e-04
   1.7700000e+01   1.2051920e-01   1.6643171e-03   1.4524878e-04   1.2426666e-01   1.7389675e-03   1.5442203e-04
   1.7800000e+01   1.1869276e-01   1.6133342e-03   1.4087972e-04   1.2234066e-01   1.6856550e-03   1.4967237e-04
   1.7900000e+01   1.1689346e-01   1.5638974e-03   1.3664082e-04   1.2044409e-01   1.6339627e-03   1.4506778e-04
   1.8000000e+01   1.1512093e-01   1.5159607e-03   1.3252829e-04   1.1857652e-01   1.5838422e-03   1.4060391e-04
   1.8100000e+01   1.1337473e-01   1.4694789e-03   1.2853830e-04   1.1673753e-01   1.5352463e-03   1.3627652e-04
   1.8200000e+01   1.1165450e-01   1.4244085e-03   1.2466728e-04   1.1492670e-01   1.4881294e-03   1.3208147e-04
   1.8300000e+01   1.0995990e-01   1.3807075e-03   1.2091179e-04   1.1314362e-01   1.4424470e-03   1.2801478e-04
   1.8400000e+01   1.0829056e-01   1.3383348e-03   1.1726845e-04   1.1138787e-01   1.3981561e-03   1.2407257e-04
   1.8500000e+01   1.0664612e-01   1.2972508e-03   1.1373396e-04   1.0965905e-01   1.3552149e-03   1.2025107e-04
   1.8600000e+01   1.0502625e-01   1.2574167e-03   1.1030513e-04   1.0795677e-01   1.3135828e-03   1.1654665e-04
   1.8700000e+01   1.0343059e-01   1.2187952e-03   1.0697887e-04   1.0628060e-01   1.2732199e-03   1.1295565e-04
   1.8800000e+01   1.0185881e-01   1.1813500e-03   1.0375216e-04   1.0463011e-01   1.2340877e-03   1.0947460e-04
   1.8900000e+01   1.0031054e-01   1.1450454e-03   1.0062205e-04   1.0300497e-01   1.1961496e-03   1.0610024e-04
   1.9000000e+01   9.8785406e-02   1.1098466e-03   9.7585564e-05   1.0140481e-01   1.1593697e-03   1.0282935e-04
   1.9100000e+01   9.7283116e-02   1.0757207e-03   9.4640046e-05   9.9829241e-02   1.1237130e-03   9.9658774e-05
   1.9200000e+01   9.5803348e-02   1.0426357e-03   9.1782814e-05   9.8277913e-02   1.0891456e-03   9.6585482e-05
   1.9300000e+01   9.4345781e-02   1.0105602e-03   8.9011264e-05   9.6750464e-02   1.0556347e-03   9.3606522e-05
   1.9400000e+01   9.2910101e-02   9.7946371e-04   8.6322869e-05   9.5246541e-02   1.0231484e-03   9.0719035e-05
   1.9500000e+01   9.1495998e-02   9.4931687e-04   8.3715177e-05   9.3765798e-02   9.9165586e-04   8.7920249e-05
   1.9600000e+01   9.0103166e-02   9.2009105e-04   8.1185805e-05   9.2307884e-02   9.6112690e-04   8.5207454e-05
   1.9700000e+01   8.8731304e-02   8.9175853e-04   7.8732443e-05   9.0872424e-02   9.3153204e-04   8.2577974e-05
   1.9800000e+01   8.7380096e-02   8.6429214e-04   7.6352811e-05   8.9459096e-02   9.0284315e-04   8.0029299e-05
   1.9900000e+01   8.6049236e-02   8.3766562e-04   7.4044710e-05   8.8067563e-02   8.7503275e-04   7.7558957e-05
   2.0000000e+01   8.4738426e-02   8.1185353e-04   7.1806008e-05   8.6697493e-02   8.4807420e-04   7.5164553e-05


==> fp_cost_d15.dat <==
	t		uhjb		chjbx		chjbu		ulqr		clqrx		clqru		cunc
   0.0000000e+00   8.6960789e+00   5.9182624e-01   7.5621788e-01   1.2793587e+01   5.9182624e-01   1.6367587e+00   5.9182624e-01
   1.0000000e-01   9.8279373e+00   5.8357074e-01   9.6588351e-01   1.2505093e+01   5.7852509e-01   1.5637735e+00   5.9777658e-01
   2.0000000e-01   1.0503526e+01   5.3721910e-01   1.1032405e+00   1.2197127e+01   5.2801505e-01   1.4876990e+00   5.7012673e-01
   3.0000000e-01   1.0846960e+01   4.8980056e-01   1.1765654e+00   1.1877595e+01   4.7854149e-01   1.4107725e+00   5.3996245e-01
   4.0000000e-01   1.0951245e+01   4.4688822e-01   1.1992976e+00   1.1551826e+01   4.3478639e-01   1.3344469e+00   5.1288836e-01
   5.0000000e-01   1.0890636e+01   4.0815136e-01   1.1860596e+00   1.1224171e+01   3.9586430e-01   1.2598200e+00   4.8880279e-01
   6.0000000e-01   1.0720869e+01   3.7288025e-01   1.1493704e+00   1.0897965e+01   3.6077223e-01   1.1876563e+00   4.6706214e-01
   7.0000000e-01   1.0482697e+01   3.4058031e-01   1.0988693e+00   1.0575633e+01   3.2885316e-01   1.1184402e+00   4.4714967e-01
   8.0000000e-01   1.0205258e+01   3.1095917e-01   1.0414728e+00   1.0258861e+01   2.9973834e-01   1.0524423e+00   4.2869192e-01
   9.0000000e-01   9.9087590e+00   2.8385156e-01   9.8183505e-01   9.9487648e+00   2.7320360e-01   9.8977921e-01   4.1143740e-01
   1.0000000e+00   9.6067193e+00   2.5912882e-01   9.2289055e-01   9.6460384e+00   2.4908593e-01   9.3046057e-01   3.9521058e-01
   1.1000000e+00   9.3077251e+00   2.3667013e-01   8.6633746e-01   9.3510713e+00   2.2724563e-01   8.7442535e-01   3.7988227e-01
   1.2000000e+00   9.0168169e+00   2.1634833e-01   8.1302987e-01   9.0640368e+00   2.0754044e-01   8.2156764e-01   3.6535698e-01
   1.3000000e+00   8.7365816e+00   1.9802308e-01   7.6327858e-01   8.7849617e+00   1.8981990e-01   7.7175553e-01   3.5156229e-01
   1.4000000e+00   8.4679697e+00   1.8154301e-01   7.1706511e-01   8.5137773e+00   1.7392634e-01   7.2484405e-01   3.3844017e-01
   1.5000000e+00   8.2108871e+00   1.6675070e-01   6.7418667e-01   8.2503573e+00   1.5969756e-01   6.8068396e-01   3.2594249e-01
   1.6000000e+00   7.9646417e+00   1.5348777e-01   6.3435518e-01   7.9945416e+00   1.4697126e-01   6.3912695e-01   3.1402845e-01
   1.7000000e+00   7.7282373e+00   1.4159926e-01   5.9725651e-01   7.7461538e+00   1.3559009e-01   6.0002898e-01   3.0266238e-01
   1.8000000e+00   7.5005813e+00   1.3093726e-01   5.6258720e-01   7.5050114e+00   1.2540455e-01   5.6325196e-01   2.9181253e-01
   1.9000000e+00   7.2806098e+00   1.2136331e-01   5.3007279e-01   7.2709332e+00   1.1627519e-01   5.2866470e-01   2.8145007e-01
   2.0000000e+00   7.0673724e+00   1.1275073e-01   4.9947752e-01   7.0437424e+00   1.0807424e-01   4.9614307e-01   2.7154859e-01
   2.1000000e+00   6.8600500e+00   1.0498417e-01   4.7060286e-01   6.8232684e+00   1.0068642e-01   4.6556992e-01   2.6208353e-01
   2.2000000e+00   6.6579701e+00   9.7960008e-02   4.4328565e-01   6.6093463e+00   9.4009008e-02   4.3683459e-01   2.5303195e-01
   2.3000000e+00   6.4606120e+00   9.1586180e-02   4.1739507e-01   6.4018161e+00   8.7951271e-02   4.0983250e-01   2.4437245e-01
   2.4000000e+00   6.2675914e+00   8.5781747e-02   3.9282701e-01   6.2005226e+00   8.2433850e-02   3.8446480e-01   2.3608475e-01
   2.5000000e+00   6.0786574e+00   8.0476159e-02   3.6950076e-01   6.0053143e+00   7.7387922e-02   3.6063799e-01   2.2814987e-01
   2.6000000e+00   5.8936510e+00   7.5608223e-02   3.4735122e-01   5.8160427e+00   7.2754188e-02   3.3826352e-01   2.2054982e-01
   2.7000000e+00   5.7124911e+00   7.1125143e-02   3.2632554e-01   5.6325611e+00   6.8481789e-02   3.1725745e-01   2.1326767e-01
   2.8000000e+00   5.5351505e+00   6.6981535e-02   3.0637892e-01   5.4547251e+00   6.4527402e-02   2.9754026e-01   2.0628740e-01
   2.9000000e+00   5.3616406e+00   6.3138529e-02   2.8747190e-01   5.2823912e+00   6.0854189e-02   2.7903657e-01   1.9959391e-01
   3.0000000e+00   5.1919976e+00   5.9562918e-02   2.6956839e-01   5.1154168e+00   5.7430856e-02   2.6167489e-01   1.9317291e-01
   3.1000000e+00   5.0262693e+00   5.6226353e-02   2.5263383e-01   4.9536603e+00   5.4231010e-02   2.4538751e-01   1.8701088e-01
   3.2000000e+00   4.8645138e+00   5.3104749e-02   2.3663494e-01   4.7969809e+00   5.1232099e-02   2.3011026e-01   1.8109505e-01
   3.3000000e+00   4.7067787e+00   5.0177454e-02   2.2153766e-01   4.6452387e+00   4.8415115e-02   2.1578242e-01   1.7541333e-01
   3.4000000e+00   4.5531151e+00   4.7426977e-02   2.0730857e-01   4.4982949e+00   4.5763780e-02   2.0234657e-01   1.6995431e-01
   3.5000000e+00   4.4035505e+00   4.4838151e-02   1.9391257e-01   4.3560125e+00   4.3264216e-02   1.8974845e-01   1.6470717e-01
   3.6000000e+00   4.2581069e+00   4.2398017e-02   1.8131475e-01   4.2182562e+00   4.0904455e-02   1.7793685e-01   1.5966169e-01
   3.7000000e+00   4.1167867e+00   4.0095268e-02   1.6947933e-01   4.0848940e+00   3.8674036e-02   1.6686359e-01   1.5480821e-01
   3.8000000e+00   3.9795790e+00   3.7920079e-02   1.5837049e-01   3.9557894e+00   3.6564434e-02   1.5648270e-01   1.5013760e-01
   3.9000000e+00   3.8464598e+00   3.5863806e-02   1.4795253e-01   3.8308198e+00   3.4567226e-02   1.4675180e-01   1.4564122e-01
   4.0000000e+00   3.7173906e+00   3.3918813e-02   1.3818993e-01   3.7098509e+00   3.2676050e-02   1.3762994e-01   1.4131090e-01
   4.1000000e+00   3.5923224e+00   3.2078269e-02   1.2904780e-01   3.5927602e+00   3.0884555e-02   1.2907926e-01   1.3713891e-01
   4.2000000e+00   3.4711943e+00   3.0336043e-02   1.2049190e-01   3.4794250e+00   2.9187122e-02   1.2106399e-01   1.3311793e-01
   4.3000000e+00   3.3539371e+00   2.8686543e-02   1.1248894e-01   3.3697298e+00   2.7578452e-02   1.1355079e-01   1.2924106e-01
   4.4000000e+00   3.2404728e+00   2.7124674e-02   1.0500664e-01   3.2635550e+00   2.6054039e-02   1.0650791e-01   1.2550176e-01
   4.5000000e+00   3.1307174e+00   2.5645711e-02   9.8013912e-02   3.1607913e+00   2.4609352e-02   9.9906015e-02   1.2189381e-01
   4.6000000e+00   3.0245812e+00   2.4245299e-02   9.1480913e-02   3.0613253e+00   2.3240508e-02   9.3717124e-02   1.1841137e-01
   4.7000000e+00   2.9219705e+00   2.2919342e-02   8.5379118e-02   2.9650526e+00   2.1943615e-02   8.7915372e-02   1.1504887e-01
   4.8000000e+00   2.8227889e+00   2.1664027e-02   7.9681374e-02   2.8718678e+00   2.0715188e-02   8.2476249e-02   1.1180105e-01
   4.9000000e+00   2.7269377e+00   2.0475735e-02   7.4361894e-02   2.7816705e+00   1.9551841e-02   7.7376907e-02   1.0866294e-01
   5.0000000e+00   2.6343175e+00   1.9351071e-02   6.9396285e-02   2.6943625e+00   1.8450419e-02   7.2595892e-02   1.0562980e-01
   5.1000000e+00   2.5448280e+00   1.8286796e-02   6.4761496e-02   2.6098498e+00   1.7407850e-02   6.8113161e-02   1.0269717e-01
   5.2000000e+00   2.4583698e+00   1.7279853e-02   6.0435822e-02   2.5280402e+00   1.6421243e-02   6.3909871e-02   9.9860811e-02
   5.3000000e+00   2.3748439e+00   1.6327315e-02   5.6398835e-02   2.4488450e+00   1.5487860e-02   5.9968418e-02   9.7116679e-02
   5.4000000e+00   2.2941527e+00   1.5426420e-02   5.2631368e-02   2.3721787e+00   1.4605004e-02   5.6272316e-02   9.4460974e-02
   5.5000000e+00   2.2162008e+00   1.4574528e-02   4.9115458e-02   2.2979578e+00   1.3770212e-02   5.2806099e-02   9.1890082e-02
   5.6000000e+00   2.1408937e+00   1.3769105e-02   4.5834256e-02   2.2261025e+00   1.2981034e-02   4.9555322e-02   8.9400547e-02
   5.7000000e+00   2.0681400e+00   1.3007762e-02   4.2772032e-02   2.1565352e+00   1.2235160e-02   4.6506440e-02   8.6989107e-02
   5.8000000e+00   1.9978508e+00   1.2288215e-02   3.9914077e-02   2.0891804e+00   1.1530422e-02   4.3646749e-02   8.4652669e-02
   5.9000000e+00   1.9299388e+00   1.1608268e-02   3.7246637e-02   2.0239663e+00   1.0864682e-02   4.0964397e-02   8.2388281e-02
   6.0000000e+00   1.8643202e+00   1.0965852e-02   3.4756898e-02   1.9608220e+00   1.0235966e-02   3.8448228e-02   8.0193132e-02
   6.1000000e+00   1.8009134e+00   1.0358983e-02   3.2432891e-02   1.8996802e+00   9.6423323e-03   3.6087847e-02   7.8064565e-02
   6.2000000e+00   1.7396394e+00   9.7857685e-03   3.0263452e-02   1.8404753e+00   9.0819536e-03   3.3873494e-02   7.6000045e-02
   6.3000000e+00   1.6804220e+00   9.2444178e-03   2.8238183e-02   1.7831440e+00   8.5530885e-03   3.1796026e-02   7.3997149e-02
   6.4000000e+00   1.6231878e+00   8.7332119e-03   2.6347385e-02   1.7276255e+00   8.0540570e-03   2.9846899e-02   7.2053587e-02
   6.5000000e+00   1.5678656e+00   8.2505283e-03   2.4582027e-02   1.6738601e+00   7.5832923e-03   2.8018076e-02   7.0167169e-02
   6.6000000e+00   1.5143874e+00   7.7948212e-03   2.2933691e-02   1.6217914e+00   7.1392600e-03   2.6302073e-02   6.8335808e-02
   6.7000000e+00   1.4626871e+00   7.3646185e-03   2.1394537e-02   1.5713647e+00   6.7205114e-03   2.4691871e-02   6.6557514e-02
   6.8000000e+00   1.4127017e+00   6.9585292e-03   1.9957261e-02   1.5225258e+00   6.3257000e-03   2.3180848e-02   6.4830396e-02
   6.9000000e+00   1.3643701e+00   6.5752288e-03   1.8615058e-02   1.4752242e+00   5.9535006e-03   2.1762864e-02   6.3152639e-02
   7.0000000e+00   1.3176339e+00   6.2134616e-03   1.7361590e-02   1.4294106e+00   5.6026695e-03   2.0432146e-02   6.1522516e-02
   7.1000000e+00   1.2724366e+00   5.8720414e-03   1.6190949e-02   1.3850358e+00   5.2720507e-03   1.9183241e-02   5.9938382e-02
   7.2000000e+00   1.2287242e+00   5.5498318e-03   1.5097632e-02   1.3420544e+00   4.9605117e-03   1.8011101e-02   5.8398662e-02
   7.3000000e+00   1.1864446e+00   5.2457701e-03   1.4076507e-02   1.3004220e+00   4.6669910e-03   1.6910973e-02   5.6901852e-02
   7.4000000e+00   1.1455476e+00   4.9588475e-03   1.3122794e-02   1.2600940e+00   4.3904960e-03   1.5878369e-02   5.5446510e-02
   7.5000000e+00   1.1059853e+00   4.6881027e-03   1.2232034e-02   1.2210296e+00   4.1300652e-03   1.4909134e-02   5.4031253e-02
   7.6000000e+00   1.0677112e+00   4.4326262e-03   1.1400072e-02   1.1831884e+00   3.8847956e-03   1.3999349e-02   5.2654769e-02
   7.7000000e+00   1.0306809e+00   4.1915651e-03   1.0623030e-02   1.1465306e+00   3.6538381e-03   1.3145324e-02   5.1315795e-02
   7.8000000e+00   9.9485132e-01   3.9641096e-03   9.8972916e-03   1.1110189e+00   3.4363782e-03   1.2343631e-02   5.0013123e-02
   7.9000000e+00   9.6018170e-01   3.7494870e-03   9.2194890e-03   1.0766170e+00   3.2316497e-03   1.1591042e-02   4.8745592e-02
   8.0000000e+00   9.2663220e-01   3.5469762e-03   8.5864723e-03   1.0432889e+00   3.0389304e-03   1.0884517e-02   4.7512087e-02
   8.1000000e+00   8.9416460e-01   3.3558934e-03   7.9953034e-03   1.0110011e+00   2.8575315e-03   1.0221231e-02   4.6311546e-02
   8.2000000e+00   8.6274232e-01   3.1755873e-03   7.4432431e-03   9.7972011e-01   2.6868057e-03   9.5985150e-03   4.5142943e-02
   8.3000000e+00   8.3232996e-01   3.0054456e-03   6.9277316e-03   9.4941342e-01   2.5261424e-03   9.0138584e-03   4.4005297e-02
   8.4000000e+00   8.0289335e-01   2.8448910e-03   6.4463774e-03   9.2005101e-01   2.3749590e-03   8.4649387e-03   4.2897662e-02
   8.5000000e+00   7.7439974e-01   2.6933781e-03   5.9969496e-03   8.9160355e-01   2.2327066e-03   7.9495689e-03   4.1819133e-02
   8.6000000e+00   7.4681786e-01   2.5503934e-03   5.5773691e-03   8.6404150e-01   2.0988702e-03   7.4656772e-03   4.0768837e-02
   8.7000000e+00   7.2011713e-01   2.4154511e-03   5.1856867e-03   8.3733601e-01   1.9729639e-03   7.0113159e-03   3.9745934e-02
   8.8000000e+00   6.9426821e-01   2.2880938e-03   4.8200835e-03   8.1146127e-01   1.8545241e-03   6.5846939e-03   3.8749616e-02
   8.9000000e+00   6.6924300e-01   2.1678852e-03   4.4788619e-03   7.8639172e-01   1.7431150e-03   6.1841194e-03   3.7779105e-02
   9.0000000e+00   6.4501421e-01   2.0544183e-03   4.1604333e-03   7.6210117e-01   1.6383277e-03   5.8079819e-03   3.6833658e-02
   9.1000000e+00   6.2155556e-01   1.9473081e-03   3.8633131e-03   7.3856430e-01   1.5397767e-03   5.4547723e-03   3.5912549e-02
   9.2000000e+00   5.9884174e-01   1.8461914e-03   3.5861143e-03   7.1575858e-01   1.4470953e-03   5.1231034e-03   3.5015082e-02
   9.3000000e+00   5.7684840e-01   1.7507256e-03   3.3275408e-03   6.9366152e-01   1.3599392e-03   4.8116630e-03   3.4140588e-02
   9.4000000e+00   5.5555187e-01   1.6605879e-03   3.0863788e-03   6.7225002e-01   1.2779843e-03   4.5192008e-03   3.3288417e-02
   9.5000000e+00   5.3492922e-01   1.5754741e-03   2.8614927e-03   6.5150206e-01   1.2009250e-03   4.2445494e-03   3.2457951e-02
   9.6000000e+00   5.1495777e-01   1.4950972e-03   2.6518151e-03   6.3139772e-01   1.1284728e-03   3.9866308e-03   3.1648582e-02
   9.7000000e+00   4.9561715e-01   1.4191872e-03   2.4563636e-03   6.1191719e-01   1.0603561e-03   3.7444265e-03   3.0859729e-02
   9.8000000e+00   4.7688730e-01   1.3474896e-03   2.2742149e-03   5.9304017e-01   9.9631840e-04   3.5169665e-03   3.0090827e-02
   9.9000000e+00   4.5874902e-01   1.2797646e-03   2.1045066e-03   5.7474754e-01   9.3611847e-04   3.3033474e-03   2.9341333e-02
   1.0000000e+01   4.4118224e-01   1.2157836e-03   1.9464177e-03   5.5702166e-01   8.7952943e-04   3.1027313e-03   2.8610725e-02
   1.0100000e+01   4.2416759e-01   1.1553311e-03   1.7991814e-03   5.3984515e-01   8.2633745e-04   2.9143279e-03   2.7898490e-02
   1.0200000e+01   4.0768872e-01   1.0982081e-03   1.6621010e-03   5.2320009e-01   7.7634018e-04   2.7373833e-03   2.7204136e-02
   1.0300000e+01   3.9172897e-01   1.0442249e-03   1.5345159e-03   5.0706984e-01   7.2934776e-04   2.5711983e-03   2.6527185e-02
   1.0400000e+01   3.7627243e-01   9.9320350e-04   1.4158094e-03   4.9143887e-01   6.8518188e-04   2.4151216e-03   2.5867174e-02
   1.0500000e+01   3.6129993e-01   9.4497259e-04   1.3053764e-03   4.7629192e-01   6.4367448e-04   2.2685399e-03   2.5223655e-02
   1.0600000e+01   3.4679755e-01   8.9937492e-04   1.2026854e-03   4.6161149e-01   6.0466468e-04   2.1308517e-03   2.4596202e-02
   1.0700000e+01   3.3275083e-01   8.5626146e-04   1.1072311e-03   4.4738372e-01   5.6800418e-04   2.0015219e-03   2.3984390e-02
   1.0800000e+01   3.1914571e-01   8.1549179e-04   1.0185398e-03   4.3359541e-01   5.3355354e-04   1.8800498e-03   2.3387809e-02
   1.0900000e+01   3.0596785e-01   7.7693263e-04   9.3616324e-04   4.2023326e-01   5.0118101e-04   1.7659599e-03   2.2806065e-02
   1.1000000e+01   2.9320188e-01   7.4045651e-04   8.5967343e-04   4.0728456e-01   4.7076274e-04   1.6588071e-03   2.2238772e-02
   1.1100000e+01   2.8083610e-01   7.0594743e-04   7.8868913e-04   3.9473715e-01   4.4218231e-04   1.5581742e-03   2.1685561e-02
   1.1200000e+01   2.6885805e-01   6.7329466e-04   7.2284650e-04   3.8257846e-01   4.1532941e-04   1.4636628e-03   2.1146073e-02
   1.1300000e+01   2.5725581e-01   6.4239404e-04   6.6180550e-04   3.7079072e-01   3.9009543e-04   1.3748576e-03   2.0619956e-02
   1.1400000e+01   2.4601629e-01   6.1314483e-04   6.0524015e-04   3.5936675e-01   3.6638715e-04   1.2914446e-03   2.0106866e-02
   1.1500000e+01   2.3512804e-01   5.8545418e-04   5.5285194e-04   3.4829568e-01   3.4411336e-04   1.2130988e-03   1.9606473e-02
   1.1600000e+01   2.2458053e-01   5.5923546e-04   5.0436414e-04   3.3756717e-01   3.2318841e-04   1.1395159e-03   1.9118453e-02
   1.1700000e+01   2.1436324e-01   5.3440646e-04   4.5951600e-04   3.2717133e-01   3.0353182e-04   1.0704108e-03   1.8642499e-02
   1.1800000e+01   2.0446591e-01   5.1088957e-04   4.1806310e-04   3.1709877e-01   2.8506803e-04   1.0055163e-03   1.8178307e-02
   1.1900000e+01   1.9487696e-01   4.8860895e-04   3.7977028e-04   3.0733590e-01   2.6772180e-04   9.4455352e-04   1.7725579e-02
   1.2000000e+01   1.8558761e-01   4.6749714e-04   3.4442762e-04   2.9787131e-01   2.5142431e-04   8.8727318e-04   1.7284027e-02
   1.2100000e+01   1.7658861e-01   4.4748925e-04   3.1183536e-04   2.8869894e-01   2.3611523e-04   8.3347077e-04   1.6853371e-02
   1.2200000e+01   1.6787105e-01   4.2852424e-04   2.8180689e-04   2.7981011e-01   2.2173530e-04   7.8293698e-04   1.6433339e-02
   1.2300000e+01   1.5942387e-01   4.1054099e-04   2.5415972e-04   2.7119654e-01   2.0822888e-04   7.3547564e-04   1.6023671e-02
   1.2400000e+01   1.5123755e-01   3.9348378e-04   2.2872796e-04   2.6285034e-01   1.9554377e-04   6.9090300e-04   1.5624107e-02
   1.2500000e+01   1.4330590e-01   3.7730436e-04   2.0536580e-04   2.5476399e-01   1.8363094e-04   6.4904688e-04   1.5234395e-02
   1.2600000e+01   1.3562115e-01   3.6195469e-04   1.8393097e-04   2.4692318e-01   1.7243830e-04   6.0971055e-04   1.4854291e-02
   1.2700000e+01   1.2817591e-01   3.4738962e-04   1.6429063e-04   2.3932387e-01   1.6192549e-04   5.7275914e-04   1.4483558e-02
   1.2800000e+01   1.2096309e-01   3.3356670e-04   1.4632070e-04   2.3195912e-01   1.5205191e-04   5.3805034e-04   1.4121963e-02
   1.2900000e+01   1.1397601e-01   3.2044609e-04   1.2990530e-04   2.2482194e-01   1.4277914e-04   5.0544906e-04   1.3769285e-02
   1.3000000e+01   1.0720829e-01   3.0799034e-04   1.1493618e-04   2.1790564e-01   1.3407113e-04   4.7482869e-04   1.3425302e-02
   1.3100000e+01   1.0065394e-01   2.9616434e-04   1.0131217e-04   2.1120383e-01   1.2589407e-04   4.4607056e-04   1.3089800e-02
   1.3200000e+01   9.4299836e-02   2.8492544e-04   8.8924590e-05   2.0470893e-01   1.1821486e-04   4.1905745e-04   1.2762569e-02
   1.3300000e+01   8.8139016e-02   2.7424115e-04   7.7684862e-05   1.9841193e-01   1.1100094e-04   3.9367294e-04   1.2443407e-02
   1.3400000e+01   8.2169700e-02   2.6408705e-04   6.7518597e-05   1.9230899e-01   1.0422626e-04   3.6982749e-04   1.2132116e-02
   1.3500000e+01   7.6386326e-02   2.5443514e-04   5.8348708e-05   1.8639427e-01   9.7864320e-05   3.4742826e-04   1.1828506e-02
   1.3600000e+01   7.0783619e-02   2.4525915e-04   5.0103207e-05   1.8066217e-01   9.1890269e-05   3.2638821e-04   1.1532388e-02
   1.3700000e+01   6.5356593e-02   2.3653441e-04   4.2714843e-05   1.7510734e-01   8.6280798e-05   3.0662579e-04   1.1243576e-02
   1.3800000e+01   6.0100552e-02   2.2823778e-04   3.6120764e-05   1.6972466e-01   8.1014045e-05   2.8806459e-04   1.0961892e-02
   1.3900000e+01   5.5011086e-02   2.2034757e-04   3.0262196e-05   1.6450654e-01   7.6067216e-05   2.7062403e-04   1.0687162e-02
   1.4000000e+01   5.0084075e-02   2.1284345e-04   2.5084145e-05   1.5944828e-01   7.1421217e-05   2.5423753e-04   1.0419214e-02
   1.4100000e+01   4.5305043e-02   2.0569366e-04   2.0525469e-05   1.5454580e-01   6.7058489e-05   2.3884403e-04   1.0157885e-02
   1.4200000e+01   4.0670748e-02   1.9888137e-04   1.6541097e-05   1.4979445e-01   6.2961918e-05   2.2438378e-04   9.9030157e-03
   1.4300000e+01   3.6180849e-02   1.9239381e-04   1.3090538e-05   1.4518980e-01   5.9115455e-05   2.1080079e-04   9.6544460e-03
   1.4400000e+01   3.1831187e-02   1.8621443e-04   1.0132245e-05   1.4072761e-01   5.5504053e-05   1.9804259e-04   9.4120218e-03
   1.4500000e+01   2.7617814e-02   1.8032765e-04   7.6274366e-06   1.3640330e-01   5.2113267e-05   1.8605860e-04   9.1755928e-03
   1.4600000e+01   2.3536992e-02   1.7471887e-04   5.5399001e-06   1.3220850e-01   4.8927089e-05   1.7479088e-04   8.9450125e-03
   1.4700000e+01   1.9585197e-02   1.6937437e-04   3.8357992e-06   1.2814242e-01   4.5935120e-05   1.6420480e-04   8.7201379e-03
   1.4800000e+01   1.5759112e-02   1.6428130e-04   2.4834962e-06   1.2420123e-01   4.3125638e-05   1.5425946e-04   8.5008300e-03
   1.4900000e+01   1.2055636e-02   1.5942761e-04   1.4533836e-06   1.2038130e-01   4.0487658e-05   1.4491657e-04   8.2869569e-03
   1.5000000e+01   8.4623144e-03   1.5479142e-04   7.1610766e-07   1.1667916e-01   3.8010886e-05   1.3614026e-04   8.0783832e-03
   1.5100000e+01   4.9786043e-03   1.5036497e-04   2.4786501e-07   1.1309153e-01   3.5685676e-05   1.2789694e-04   7.8749795e-03
   1.5200000e+01   1.6035333e-03   1.4614032e-04   2.5713190e-08   1.0961530e-01   3.3502993e-05   1.2015514e-04   7.6766197e-03
   1.5300000e+01  -1.6661010e-03   1.4210751e-04   2.7758926e-08   1.0624754e-01   3.1454374e-05   1.1288539e-04   7.4831803e-03
   1.5400000e+01  -4.8333503e-03   1.3825714e-04   2.3361275e-07   1.0298297e-01   2.9530643e-05   1.0605492e-04   7.2945412e-03
   1.5500000e+01  -7.9011155e-03   1.3458040e-04   6.2427626e-07   9.9815078e-02   2.7722605e-05   9.9630498e-05   7.1105852e-03
   1.5600000e+01  -1.0872147e-02   1.3106901e-04   1.1820357e-06   9.6744499e-02   2.6024999e-05   9.3594982e-05   6.9312007e-03
   1.5700000e+01  -1.3749043e-02   1.2771520e-04   1.8903618e-06   9.3768431e-02   2.4431186e-05   8.7925187e-05   6.7562743e-03
   1.5800000e+01  -1.6534253e-02   1.2451167e-04   2.7338153e-06   9.0884211e-02   2.2934948e-05   8.2599398e-05   6.5856970e-03
   1.5900000e+01  -1.9236750e-02   1.2144454e-04   3.7005254e-06   8.8089314e-02   2.1530461e-05   7.7597272e-05   6.4193625e-03
   1.6000000e+01  -2.1856138e-02   1.1851034e-04   4.7769079e-06   8.5381354e-02   2.0212268e-05   7.2899756e-05   6.2571670e-03
   1.6100000e+01  -2.4394002e-02   1.1570365e-04   5.9506734e-06   8.2758084e-02   1.8975259e-05   6.8489005e-05   6.0990093e-03
   1.6200000e+01  -2.6852775e-02   1.1301841e-04   7.2107151e-06   8.0217394e-02   1.7814650e-05   6.4348303e-05   5.9447905e-03
   1.6300000e+01  -2.9234777e-02   1.1044893e-04   8.5467217e-06   7.7752978e-02   1.6724226e-05   6.0455256e-05   5.7944160e-03
   1.6400000e+01  -3.1542216e-02   1.0798982e-04   9.9491137e-06   7.5362143e-02   1.5699619e-05   5.6794526e-05   5.6477905e-03
   1.6500000e+01  -3.3777185e-02   1.0563606e-04   1.1408982e-05   7.3044917e-02   1.4737725e-05   5.3355599e-05   5.5048223e-03
   1.6600000e+01  -3.5941666e-02   1.0338291e-04   1.2918034e-05   7.0799173e-02   1.3834766e-05   5.0125228e-05   5.3654217e-03
   1.6700000e+01  -3.8037526e-02   1.0122593e-04   1.4468534e-05   6.8622883e-02   1.2987203e-05   4.7091001e-05   5.2295013e-03
   1.6800000e+01  -4.0071422e-02   9.9156036e-05   1.6057188e-05   6.6514125e-02   1.2191719e-05   4.4241288e-05   5.0969757e-03
   1.6900000e+01  -4.2042493e-02   9.7171971e-05   1.7675712e-05   6.4471071e-02   1.1445208e-05   4.1565190e-05   4.9677616e-03
   1.7000000e+01  -4.3952346e-02   9.5270089e-05   1.9318087e-05   6.2492000e-02   1.0744763e-05   3.9052501e-05   4.8417786e-03
   1.7100000e+01  -4.5802784e-02   9.3446681e-05   2.0978950e-05   6.0575288e-02   1.0087657e-05   3.6693655e-05   4.7189469e-03
   1.7200000e+01  -4.7595522e-02   9.1698254e-05   2.2653337e-05   5.8714881e-02   9.4698963e-06   3.4474372e-05   4.5991891e-03
   1.7300000e+01  -4.9332186e-02   9.0021527e-05   2.4336646e-05   5.6911090e-02   8.8897602e-06   3.2388722e-05   4.4824295e-03
   1.7400000e+01  -5.1014314e-02   8.8413415e-05   2.6024602e-05   5.5162834e-02   8.3451590e-06   3.0429383e-05   4.3685944e-03
   1.7500000e+01  -5.2643354e-02   8.6871026e-05   2.7713228e-05   5.3468482e-02   7.8339428e-06   2.8588785e-05   4.2576118e-03
   1.7600000e+01  -5.4220742e-02   8.5391580e-05   2.9398888e-05   5.1826477e-02   7.3540974e-06   2.6859837e-05   4.1494115e-03
   1.7700000e+01  -5.5752844e-02   8.3967916e-05   3.1083797e-05   5.0235336e-02   6.9037365e-06   2.5235890e-05   4.0439258e-03
   1.7800000e+01  -5.7237566e-02   8.2600735e-05   3.2761390e-05   4.8693652e-02   6.4810934e-06   2.3710718e-05   3.9410874e-03
   1.7900000e+01  -5.8676294e-02   8.1287604e-05   3.4429074e-05   4.7200092e-02   6.0845138e-06   2.2278487e-05   3.8408308e-03
   1.8000000e+01  -6.0070342e-02   8.0026234e-05   3.6084460e-05   4.5753100e-02   5.7123730e-06   2.0933462e-05   3.7430924e-03
   1.8100000e+01  -6.1420957e-02   7.8814472e-05   3.7725340e-05   4.4348494e-02   5.3624819e-06   1.9667889e-05   3.6478100e-03
   1.8200000e+01  -6.2729312e-02   7.7650298e-05   3.9349666e-05   4.2987017e-02   5.0340055e-06   1.8478836e-05   3.5549229e-03
   1.8300000e+01  -6.3996511e-02   7.6531817e-05   4.0955534e-05   4.1667383e-02   4.7256439e-06   1.7361708e-05   3.4643718e-03
   1.8400000e+01  -6.5223585e-02   7.5457255e-05   4.2541160e-05   4.0388366e-02   4.4361799e-06   1.6312201e-05   3.3760990e-03
   1.8500000e+01  -6.6411496e-02   7.4424956e-05   4.4104869e-05   3.9148796e-02   4.1644734e-06   1.5326282e-05   3.2900480e-03
   1.8600000e+01  -6.7561527e-02   7.3433046e-05   4.5645599e-05   3.7947559e-02   3.9094572e-06   1.4400172e-05   3.2061646e-03
   1.8700000e+01  -6.8679467e-02   7.2475946e-05   4.7168692e-05   3.6783601e-02   3.6701318e-06   1.3530333e-05   3.1243950e-03
   1.8800000e+01  -6.9762754e-02   7.1555158e-05   4.8668418e-05   3.5655924e-02   3.4455618e-06   1.2713449e-05   3.0446864e-03
   1.8900000e+01  -7.0812381e-02   7.0669217e-05   5.0143932e-05   3.4562810e-02   3.2347218e-06   1.1945878e-05   2.9669878e-03
   1.9000000e+01  -7.1829288e-02   6.9816748e-05   5.1594466e-05   3.3502045e-02   3.0365586e-06   1.1223870e-05   2.8912493e-03
   1.9100000e+01  -7.2814366e-02   6.8996454e-05   5.3019319e-05   3.2473810e-02   2.8505221e-06   1.0545483e-05   2.8174223e-03
   1.9200000e+01  -7.3768453e-02   6.8207120e-05   5.4417846e-05   3.1477150e-02   2.6758785e-06   9.9081100e-06   2.7454593e-03
   1.9300000e+01  -7.4692333e-02   6.7447605e-05   5.5789447e-05   3.0511157e-02   2.5119408e-06   9.3093073e-06   2.6753138e-03
   1.9400000e+01  -7.5586743e-02   6.6716845e-05   5.7133557e-05   2.9574967e-02   2.3580657e-06   8.7467869e-06   2.6069408e-03
   1.9500000e+01  -7.6452364e-02   6.6013843e-05   5.8449640e-05   2.8667761e-02   2.2136511e-06   8.2184053e-06   2.5402964e-03
   1.9600000e+01  -7.7290019e-02   6.5337526e-05   5.9737470e-05   2.7788766e-02   2.0781334e-06   7.7221550e-06   2.4753374e-03
   1.9700000e+01  -7.8101929e-02   6.4685765e-05   6.0999113e-05   2.6937252e-02   1.9509849e-06   7.2561553e-06   2.4120221e-03
   1.9800000e+01  -7.8888401e-02   6.4057957e-05   6.2233798e-05   2.6112210e-02   1.8316656e-06   6.8184752e-06   2.3503093e-03
   1.9900000e+01  -7.9650449e-02   6.3452978e-05   6.3441940e-05   2.5312472e-02   1.7196444e-06   6.4072124e-06   2.2901593e-03
   2.0000000e+01  -8.0389100e-02   6.2869717e-05   6.4624074e-05   2.4537130e-02   1.6144580e-06   6.0207077e-06   2.2315331e-03


==> nw2_cost_d11.dat <==
	t		uhjb		chjb		ulqr		clqr		cunc
   0.0000000e+00  -1.9927295e+00   1.7357936e+01  -1.2682315e+01   3.3044951e+01   1.6960838e+01
   5.5306165e-05  -1.9938356e+00   1.7347751e+01  -1.2678808e+01   3.3025718e+01   1.6951976e+01
   1.1061233e-04  -1.9949413e+00   1.7337583e+01  -1.2675305e+01   3.3006514e+01   1.6943128e+01
   1.6591849e-04  -1.9960467e+00   1.7327431e+01  -1.2671805e+01   3.2987338e+01   1.6934295e+01
   4.2198813e-04  -2.0011616e+00   1.7280628e+01  -1.2655650e+01   3.2898939e+01   1.6893585e+01
   6.7805776e-04  -2.0062697e+00   1.7234164e+01  -1.2639576e+01   3.2811174e+01   1.6853187e+01
   9.3412739e-04  -2.0113708e+00   1.7188038e+01  -1.2623585e+01   3.2724043e+01   1.6813102e+01
   1.1901970e-03  -2.0164646e+00   1.7142246e+01  -1.2607675e+01   3.2637537e+01   1.6773326e+01
   1.7883310e-03  -2.0283345e+00   1.7036560e+01  -1.2570826e+01   3.2437871e+01   1.6681596e+01
   2.3864650e-03  -2.0401637e+00   1.6932621e+01  -1.2534407e+01   3.2241485e+01   1.6591484e+01
   2.9845990e-03  -2.0519515e+00   1.6830377e+01  -1.2498407e+01   3.2048285e+01   1.6502941e+01
   3.5827329e-03  -2.0636975e+00   1.6729777e+01  -1.2462817e+01   3.1858183e+01   1.6415921e+01
   4.9535470e-03  -2.0904564e+00   1.6505168e+01  -1.2382743e+01   3.1433714e+01   1.6222005e+01
   6.3243611e-03  -2.1169894e+00   1.6288402e+01  -1.2304656e+01   3.1024059e+01   1.6035363e+01
   7.6951752e-03  -2.1432947e+00   1.6078977e+01  -1.2228452e+01   3.0628312e+01   1.5855538e+01
   9.0659893e-03  -2.1693713e+00   1.5876441e+01  -1.2154036e+01   3.0245649e+01   1.5682113e+01
   1.0436803e-02  -2.1952190e+00   1.5680380e+01  -1.2081320e+01   2.9875318e+01   1.5514706e+01
   1.2004550e-02  -2.2245003e+00   1.5463604e+01  -1.2000138e+01   2.9466015e+01   1.5330181e+01
   1.3572296e-02  -2.2534850e+00   1.5254284e+01  -1.1920961e+01   2.9070991e+01   1.5152593e+01
   1.5140043e-02  -2.2821758e+00   1.5051950e+01  -1.1843686e+01   2.8689383e+01   1.4981508e+01
   1.6707790e-02  -2.3105760e+00   1.4856171e+01  -1.1768219e+01   2.8320398e+01   1.4816526e+01
   1.8275536e-02  -2.3386895e+00   1.4666552e+01  -1.1694471e+01   2.7963311e+01   1.4657282e+01
   1.9843283e-02  -2.3665207e+00   1.4482733e+01  -1.1622360e+01   2.7617454e+01   1.4503439e+01
   2.2263202e-02  -2.4089364e+00   1.4209617e+01  -1.1514092e+01   2.7104234e+01   1.4275863e+01
   2.4683121e-02  -2.4507078e+00   1.3948431e+01  -1.1409290e+01   2.6614274e+01   1.4059398e+01
   2.7103040e-02  -2.4918528e+00   1.3698201e+01  -1.1307727e+01   2.6145757e+01   1.3853130e+01
   2.9522960e-02  -2.5323895e+00   1.3458061e+01  -1.1209195e+01   2.5697063e+01   1.3656251e+01
   3.1942879e-02  -2.5723357e+00   1.3227239e+01  -1.1113509e+01   2.5266745e+01   1.3468034e+01
   3.4362798e-02  -2.6117090e+00   1.3005043e+01  -1.1020498e+01   2.4853500e+01   1.3287831e+01
   3.7285036e-02  -2.6585159e+00   1.2747342e+01  -1.0911528e+01   2.4375571e+01   1.3080076e+01
   4.0207275e-02  -2.7045405e+00   1.2500344e+01  -1.0805991e+01   2.3918990e+01   1.2882241e+01
   4.3129513e-02  -2.7498098e+00   1.2263189e+01  -1.0703665e+01   2.3482117e+01   1.2693515e+01
   4.6051751e-02  -2.7943493e+00   1.2035109e+01  -1.0604353e+01   2.3063488e+01   1.2513177e+01
   4.8973989e-02  -2.8381828e+00   1.1815423e+01  -1.0507873e+01   2.2661792e+01   1.2340581e+01
   5.1896228e-02  -2.8813325e+00   1.1603519e+01  -1.0414061e+01   2.2275849e+01   1.2175151e+01
   5.5506467e-02  -2.9337277e+00   1.1351658e+01  -1.0301626e+01   2.1819228e+01   1.1979902e+01
   5.9116707e-02  -2.9851462e+00   1.1109921e+01  -1.0192784e+01   2.1383252e+01   1.1793938e+01
   6.2726947e-02  -3.0356198e+00   1.0877495e+01  -1.0087304e+01   2.0966336e+01   1.1616494e+01
   6.6337187e-02  -3.0851775e+00   1.0653660e+01  -9.9849819e+00   2.0567069e+01   1.1446894e+01
   6.9947426e-02  -3.1338447e+00   1.0437775e+01  -9.8856301e+00   2.0184188e+01   1.1284535e+01
   7.3557666e-02  -3.1816440e+00   1.0229267e+01  -9.7890796e+00   1.9816562e+01   1.1128883e+01
   7.8241582e-02  -3.2423969e+00   9.9689082e+00  -9.6677387e+00   1.9360680e+01   1.0936157e+01
   8.2925497e-02  -3.3017575e+00   9.7191109e+00  -9.5505502e+00   1.8926785e+01   1.0752992e+01
   8.7609413e-02  -3.3597542e+00   9.4790004e+00  -9.4372422e+00   1.8513129e+01   1.0578580e+01
   9.2293328e-02  -3.4164080e+00   9.2478047e+00  -9.3275705e+00   1.8118168e+01   1.0412211e+01
   9.6977244e-02  -3.4717329e+00   9.0248380e+00  -9.2213149e+00   1.7740523e+01   1.0253260e+01
   1.0166116e-01  -3.5257358e+00   8.8094879e+00  -9.1182760e+00   1.7378967e+01   1.0101173e+01
   1.0634507e-01  -3.5784172e+00   8.6012040e+00  -9.0182724e+00   1.7032396e+01   9.9554558e+00
   1.1244244e-01  -3.6450044e+00   8.3398399e+00  -8.8923676e+00   1.6602065e+01   9.7745876e+00
   1.1853980e-01  -3.7093088e+00   8.0886285e+00  -8.7709975e+00   1.6193496e+01   9.6029096e+00
   1.2463716e-01  -3.7712792e+00   7.8466937e+00  -8.6538666e+00   1.5804965e+01   9.4396686e+00
   1.3073452e-01  -3.8308442e+00   7.6132472e+00  -8.5407090e+00   1.5434942e+01   9.2842023e+00
   1.3683188e-01  -3.8879120e+00   7.3875733e+00  -8.4312843e+00   1.5082063e+01   9.1359244e+00
   1.4292924e-01  -3.9423699e+00   7.1690157e+00  -8.3253745e+00   1.4745105e+01   8.9943134e+00
   1.4902660e-01  -3.9940841e+00   6.9569672e+00  -8.2227809e+00   1.4422970e+01   8.8589030e+00
   1.5727858e-01  -4.0594235e+00   6.6793489e+00  -8.0888934e+00   1.4008857e+01   8.6847782e+00
   1.6553057e-01  -4.1190033e+00   6.4113074e+00  -7.9603416e+00   1.3617893e+01   8.5203269e+00
   1.7378255e-01  -4.1723078e+00   6.1516209e+00  -7.8367614e+00   1.3248146e+01   8.3647413e+00
   1.8203454e-01  -4.2187574e+00   5.8991424e+00  -7.7178259e+00   1.2897907e+01   8.2173089e+00
   1.9028652e-01  -4.2577181e+00   5.6527934e+00  -7.6032404e+00   1.2565652e+01   8.0773975e+00
   1.9853851e-01  -4.2885156e+00   5.4115658e+00  -7.4927376e+00   1.2250021e+01   7.9444437e+00
   2.0679049e-01  -4.3104549e+00   5.1745317e+00  -7.3860749e+00   1.1949793e+01   7.8179425e+00
   2.1684190e-01  -4.3242123e+00   4.8902803e+00  -7.2610212e+00   1.1603319e+01   7.6719182e+00
   2.2689331e-01  -4.3226285e+00   4.6097719e+00  -7.1409745e+00   1.1276292e+01   7.5340613e+00
   2.3694472e-01  -4.3046946e+00   4.3320915e+00  -7.0256082e+00   1.0967132e+01   7.4037189e+00
   2.4699613e-01  -4.2696638e+00   4.0567348e+00  -6.9146265e+00   1.0674429e+01   7.2803082e+00
   2.5704754e-01  -4.2171425e+00   3.7836652e+00  -6.8077612e+00   1.0396920e+01   7.1633071e+00
   2.6709895e-01  -4.1471641e+00   3.5133392e+00  -6.7047680e+00   1.0133470e+01   7.0522460e+00
   2.7715036e-01  -4.0602335e+00   3.2466894e+00  -6.6054239e+00   9.8830554e+00   6.9467011e+00
   2.8766395e-01  -3.9522407e+00   2.9731733e+00  -6.5051945e+00   9.6340698e+00   6.8417889e+00
   2.9817755e-01  -3.8284273e+00   2.7070294e+00  -6.4085198e+00   9.3973753e+00   6.7420942e+00
   3.0869115e-01  -3.6908849e+00   2.4503151e+00  -6.3152029e+00   9.1721039e+00   6.6472561e+00
   3.1920474e-01  -3.5420261e+00   2.2050713e+00  -6.2250631e+00   8.9574676e+00   6.5569464e+00
   3.2971834e-01  -3.3844421e+00   1.9731431e+00  -6.1379337e+00   8.7527491e+00   6.4708659e+00
   3.4023193e-01  -3.2207602e+00   1.7560376e+00  -6.0536604e+00   8.5572941e+00   6.3887414e+00
   3.5074553e-01  -3.0535163e+00   1.5548337e+00  -5.9721007e+00   8.3705043e+00   6.3103227e+00
   3.6173663e-01  -2.8774094e+00   1.3621538e+00  -5.8895942e+00   8.1839010e+00   6.2320558e+00
   3.7272773e-01  -2.7023396e+00   1.1876932e+00  -5.8097680e+00   8.0055955e+00   6.1573477e+00
   3.8172737e-01  -2.5611780e+00   1.0582061e+00  -5.7463097e+00   7.8654065e+00   6.0986710e+00
   3.9072700e-01  -2.4229774e+00   9.4036458e-01  -5.6844937e+00   7.7301606e+00   6.0421199e+00
   3.9972664e-01  -2.2884855e+00   8.3365945e-01  -5.6242566e+00   7.5996085e+00   5.9875898e+00
   4.0872628e-01  -2.1582926e+00   7.3747768e-01  -5.5655386e+00   7.4735174e+00   5.9349823e+00
   4.1772592e-01  -2.0328458e+00   6.5113670e-01  -5.5082831e+00   7.3516693e+00   5.8842058e+00
   4.2672556e-01  -1.9124646e+00   5.7391448e-01  -5.4524363e+00   7.2338602e+00   5.8351739e+00
   4.3650699e-01  -1.7876110e+00   4.9946589e-01  -5.3932765e+00   7.1101745e+00   5.7837669e+00
   4.4628843e-01  -1.6691273e+00   4.3398228e-01  -5.3356590e+00   6.9908038e+00   5.7342279e+00
   4.5606986e-01  -1.5570471e+00   3.7655770e-01  -5.2795251e+00   6.8755333e+00   5.6864660e+00
   4.6585130e-01  -1.4513165e+00   3.2633304e-01  -5.2248195e+00   6.7641619e+00   5.6403957e+00
   4.7563273e-01  -1.3518130e+00   2.8250647e-01  -5.1714896e+00   6.6565009e+00   5.5959373e+00
   4.8541417e-01  -1.2583621e+00   2.4433934e-01  -5.1194854e+00   6.5523739e+00   5.5530155e+00
   4.9519560e-01  -1.1707509e+00   2.1115858e-01  -5.0687596e+00   6.4516150e+00   5.5115600e+00
   5.0619859e-01  -1.0788786e+00   1.7903898e-01  -5.0131706e+00   6.3421045e+00   5.4665971e+00
   5.1720158e-01  -9.9372557e-01   1.5169078e-01  -4.9590814e+00   6.2364515e+00   5.4233171e+00
   5.2820456e-01  -9.1491050e-01   1.2843765e-01  -4.9064342e+00   6.1344619e+00   5.3816372e+00
   5.3920755e-01  -8.4204768e-01   1.0868978e-01  -4.8551744e+00   6.0359542e+00   5.3414798e+00
   5.5021053e-01  -7.7475466e-01   9.1935599e-02  -4.8052501e+00   5.9407588e+00   5.3027721e+00
   5.6121352e-01  -7.1265795e-01   7.7733362e-02  -4.7566122e+00   5.8487164e+00   5.2654461e+00
   5.7221650e-01  -6.5539702e-01   6.5703048e-02  -4.7092137e+00   5.7596779e+00   5.2294373e+00
   5.8536596e-01  -5.9282775e-01   5.3722634e-02  -4.6541324e+00   5.6570146e+00   5.1880480e+00
   5.9851541e-01  -5.3611721e-01   4.3911924e-02  -4.6006859e+00   5.5582182e+00   5.1483580e+00
   6.1166487e-01  -4.8474676e-01   3.5882782e-02  -4.5488061e+00   5.4630812e+00   5.1102777e+00
   6.2481432e-01  -4.3823567e-01   2.9314914e-02  -4.4984286e+00   5.3714100e+00   5.0737235e+00
   6.3796378e-01  -3.9614059e-01   2.3944538e-02  -4.4494928e+00   5.2830248e+00   5.0386172e+00
   6.5111324e-01  -3.5805429e-01   1.9554778e-02  -4.4019410e+00   5.1977573e+00   5.0048862e+00
   6.6426269e-01  -3.2360391e-01   1.5967557e-02  -4.3557186e+00   5.1154507e+00   4.9724621e+00
   6.8042026e-01  -2.8575198e-01   1.2445682e-02  -4.3006665e+00   5.0181543e+00   4.9343163e+00
   6.9657783e-01  -2.5230764e-01   9.6991068e-03  -4.2474531e+00   4.9248546e+00   4.8979373e+00
   7.1273540e-01  -2.2276348e-01   7.5576387e-03  -4.1959932e+00   4.8353181e+00   4.8632228e+00
   7.2889297e-01  -1.9666867e-01   5.8882682e-03  -4.1462067e+00   4.7493291e+00   4.8300778e+00
   7.4505054e-01  -1.7362325e-01   4.5871161e-03  -4.0980182e+00   4.6666876e+00   4.7984149e+00
   7.6120811e-01  -1.5327277e-01   3.5730937e-03  -4.0513567e+00   4.5872083e+00   4.7681514e+00
   7.7736568e-01  -1.3530340e-01   2.7829275e-03  -4.0061552e+00   4.5107193e+00   4.7392120e+00
   7.9352325e-01  -1.1943742e-01   2.1672600e-03  -3.9623506e+00   4.4370606e+00   4.7115254e+00
   8.0968082e-01  -1.0542923e-01   1.6875998e-03  -3.9198831e+00   4.3660836e+00   4.6850253e+00
   8.2583839e-01  -9.3061704e-02   1.3139348e-03  -3.8786962e+00   4.2976495e+00   4.6596505e+00
   8.4199596e-01  -8.2142978e-02   1.0228681e-03  -3.8387366e+00   4.2316292e+00   4.6353429e+00
   8.5815353e-01  -7.2503522e-02   7.9616215e-04  -3.7999536e+00   4.1679017e+00   4.6120487e+00
   8.7431110e-01  -6.3993584e-02   6.1960229e-04  -3.7622993e+00   4.1063543e+00   4.5897172e+00
   8.9046867e-01  -5.6480896e-02   4.8211063e-04  -3.7257282e+00   4.0468812e+00   4.5683009e+00
   9.0662624e-01  -4.9848653e-02   3.7505437e-04  -3.6901971e+00   3.9893834e+00   4.5477554e+00
   9.2278381e-01  -4.3993710e-02   2.9170658e-04  -3.6556651e+00   3.9337680e+00   4.5280384e+00
   9.3894137e-01  -3.8824991e-02   2.2682574e-04  -3.6220932e+00   3.8799480e+00   4.5091107e+00
   9.5509894e-01  -3.4262082e-02   1.7632798e-04  -3.5894444e+00   3.8278414e+00   4.4909349e+00
   9.7125651e-01  -3.0233986e-02   1.3703157e-04  -3.5576836e+00   3.7773712e+00   4.4734761e+00
   9.8741408e-01  -2.6678022e-02   1.0645779e-04  -3.5267770e+00   3.7284648e+00   4.4567015e+00
   1.0035717e+00  -2.3538853e-02   8.2675685e-05  -3.4966930e+00   3.6810540e+00   4.4405795e+00
   1.0170224e+00  -2.1208112e-02   6.6964151e-05  -3.4722541e+00   3.6426799e+00   4.4276351e+00
   1.0304732e+00  -1.9107128e-02   5.4222567e-05  -3.4483472e+00   3.6052622e+00   4.4151066e+00
   1.0439240e+00  -1.7213255e-02   4.3891749e-05  -3.4249563e+00   3.5687675e+00   4.4029785e+00
   1.0573748e+00  -1.5506076e-02   3.5517553e-05  -3.4020657e+00   3.5331635e+00   4.3912361e+00
   1.0708256e+00  -1.3967182e-02   2.8731172e-05  -3.3796605e+00   3.4984198e+00   4.3798655e+00
   1.0842764e+00  -1.2579981e-02   2.3233137e-05  -3.3577264e+00   3.4645070e+00   4.3688531e+00
   1.0977272e+00  -1.1329518e-02   1.8780301e-05  -3.3362494e+00   3.4313974e+00   4.3581860e+00
   1.1112441e+00  -1.0197051e-02   1.5159335e-05  -3.3151139e+00   3.3989068e+00   4.3478019e+00
   1.1247611e+00  -9.1767284e-03   1.2231996e-05  -3.2944136e+00   3.3671744e+00   4.3377422e+00
   1.1382781e+00  -8.2574427e-03   9.8664629e-06  -3.2741360e+00   3.3361753e+00   4.3279954e+00
   1.1517951e+00  -7.4291854e-03   7.9558573e-06  -3.2542688e+00   3.3058857e+00   4.3185506e+00
   1.1653120e+00  -6.6829401e-03   6.4135339e-06  -3.2348006e+00   3.2762830e+00   4.3093971e+00
   1.1788290e+00  -6.0105835e-03   5.1692594e-06  -3.2157199e+00   3.2473453e+00   4.3005249e+00
   1.1923460e+00  -5.4047967e-03   4.1661129e-06  -3.1970160e+00   3.2190518e+00   4.2919244e+00
   1.2058629e+00  -4.8589859e-03   3.3579706e-06  -3.1786784e+00   3.1913824e+00   4.2835863e+00
   1.2170371e+00  -4.4488166e-03   2.8103212e-06  -3.1637885e+00   3.1689664e+00   4.2768851e+00
   1.2282112e+00  -4.0725138e-03   2.3528880e-06  -3.1491364e+00   3.1469533e+00   4.2703523e+00
   1.2393854e+00  -3.7272801e-03   1.9710697e-06  -3.1347169e+00   3.1253331e+00   4.2639831e+00
   1.2479438e+00  -3.4822633e-03   1.7220447e-06  -3.1238267e+00   3.1090333e+00   4.2592127e+00
   1.2565022e+00  -3.2528940e-03   1.5054293e-06  -3.1130676e+00   3.0929541e+00   4.2545336e+00
   1.2650607e+00  -3.0381722e-03   1.3170999e-06  -3.1024373e+00   3.0770911e+00   4.2499440e+00
   1.2736191e+00  -2.8371620e-03   1.1534509e-06  -3.0919335e+00   3.0614403e+00   4.2454419e+00
   1.2821775e+00  -2.6489871e-03   1.0113293e-06  -3.0815543e+00   3.0459977e+00   4.2410255e+00
   1.2907360e+00  -2.4728271e-03   8.8797891e-07  -3.0712974e+00   3.0307596e+00   4.2366931e+00
   1.2992944e+00  -2.3079143e-03   7.8099047e-07  -3.0611608e+00   3.0157220e+00   4.2324428e+00
   1.3078528e+00  -2.1535298e-03   6.8825853e-07  -3.0511426e+00   3.0008815e+00   4.2282729e+00
   1.3176711e+00  -1.9885184e-03   5.9706889e-07  -3.0397927e+00   2.9840942e+00   4.2235861e+00
   1.3274894e+00  -1.8355329e-03   5.1982490e-07  -3.0285930e+00   2.9675560e+00   4.2190004e+00
   1.3373078e+00  -1.6936957e-03   4.5446838e-07  -3.0175407e+00   2.9512620e+00   4.2145137e+00
   1.3471261e+00  -1.5621936e-03   3.9923786e-07  -3.0066330e+00   2.9352070e+00   4.2101234e+00
   1.3569444e+00  -1.4402724e-03   3.5262632e-07  -2.9958672e+00   2.9193862e+00   4.2058275e+00
   1.3667627e+00  -1.3272332e-03   3.1334495e-07  -2.9852406e+00   2.9037948e+00   4.2016235e+00
   1.3765810e+00  -1.2224279e-03   2.8029197e-07  -2.9747508e+00   2.8884283e+00   4.1975094e+00
   1.3866921e+00  -1.1224701e-03   2.5177059e-07  -2.9640883e+00   2.8728339e+00   4.1933643e+00
   1.3949629e+00  -1.0462980e-03   2.3199332e-07  -2.9554704e+00   2.8602480e+00   4.1900413e+00
   1.4032338e+00  -9.7482576e-04   2.1496638e-07  -2.9469444e+00   2.8478128e+00   4.1867780e+00
   1.4115046e+00  -9.0776278e-04   2.0032838e-07  -2.9385089e+00   2.8355257e+00   4.1835732e+00
   1.4197755e+00  -8.4483650e-04   1.8776331e-07  -2.9301626e+00   2.8233842e+00   4.1804258e+00
   1.4280463e+00  -7.8579121e-04   1.7699499e-07  -2.9219041e+00   2.8113860e+00   4.1773345e+00
   1.4363172e+00  -7.3038698e-04   1.6778214e-07  -2.9137321e+00   2.7995288e+00   4.1742985e+00
   1.4445880e+00  -6.7839875e-04   1.5991413e-07  -2.9056452e+00   2.7878102e+00   4.1713165e+00
   1.4535619e+00  -6.2561002e-04   1.5268533e-07  -2.8969658e+00   2.7752497e+00   4.1681410e+00
   1.4625358e+00  -5.7634198e-04   1.4662019e-07  -2.8883836e+00   2.7628470e+00   4.1650267e+00
   1.4715097e+00  -5.3035915e-04   1.4154341e-07  -2.8798969e+00   2.7505993e+00   4.1619724e+00
   1.4804836e+00  -4.8744179e-04   1.3730416e-07  -2.8715042e+00   2.7385040e+00   4.1589768e+00
   1.4894574e+00  -4.4738488e-04   1.3377282e-07  -2.8632040e+00   2.7265584e+00   4.1560387e+00
   1.4984313e+00  -4.0999711e-04   1.3083809e-07  -2.8549949e+00   2.7147601e+00   4.1531568e+00
   1.5074052e+00  -3.7509996e-04   1.2840456e-07  -2.8468754e+00   2.7031064e+00   4.1503301e+00
   1.5209121e+00  -3.2690686e-04   1.2550997e-07  -2.8348201e+00   2.6858334e+00   4.1461770e+00
   1.5344190e+00  -2.8346029e-04   1.2333869e-07  -2.8229599e+00   2.6688746e+00   4.1421427e+00
   1.5479260e+00  -2.4429067e-04   1.2170982e-07  -2.8112900e+00   2.6522220e+00   4.1382234e+00
   1.5614329e+00  -2.0897485e-04   1.2048164e-07  -2.7998061e+00   2.6358681e+00   4.1344157e+00
   1.5749398e+00  -1.7713163e-04   1.1954369e-07  -2.7885038e+00   2.6198055e+00   4.1307162e+00
   1.5884467e+00  -1.4841754e-04   1.1881041e-07  -2.7773789e+00   2.6040271e+00   4.1271217e+00
   1.6019536e+00  -1.2252310e-04   1.1821605e-07  -2.7664273e+00   2.5885259e+00   4.1236290e+00
   1.6129183e+00  -1.0338284e-04   1.1780080e-07  -2.7576617e+00   2.5761417e+00   4.1208664e+00
   1.6238829e+00  -8.5780744e-05   1.1742324e-07  -2.7490057e+00   2.5639323e+00   4.1181673e+00
   1.6348476e+00  -6.9592159e-05   1.1706716e-07  -2.7404572e+00   2.5518943e+00   4.1155302e+00
   1.6458123e+00  -5.4702541e-05   1.1671997e-07  -2.7320141e+00   2.5400245e+00   4.1129534e+00
   1.6567769e+00  -4.1006628e-05   1.1637207e-07  -2.7236747e+00   2.5283195e+00   4.1104358e+00
   1.6677416e+00  -2.8407697e-05   1.1601624e-07  -2.7154370e+00   2.5167764e+00   4.1079757e+00
   1.6787063e+00  -1.6816878e-05   1.1564728e-07  -2.7072992e+00   2.5053919e+00   4.1055718e+00
   1.6913157e+00  -4.6280212e-06   1.1520205e-07  -2.6980618e+00   2.4924921e+00   4.1028751e+00
   1.7039251e+00   6.4487909e-06   1.1473118e-07  -2.6889513e+00   2.4797938e+00   4.1002488e+00
   1.7140005e+00   1.4569711e-05   1.1433527e-07  -2.6817612e+00   2.4697891e+00   4.0981998e+00
   1.7240760e+00   2.2094611e-05   1.1392152e-07  -2.6746493e+00   2.4599083e+00   4.0961937e+00
   1.7341515e+00   2.9067971e-05   1.1349007e-07  -2.6676141e+00   2.4501490e+00   4.0942295e+00
   1.7442269e+00   3.5530952e-05   1.1304136e-07  -2.6606546e+00   2.4405094e+00   4.0923063e+00
   1.7543024e+00   4.1521639e-05   1.1257609e-07  -2.6537694e+00   2.4309873e+00   4.0904232e+00
   1.7643778e+00   4.7075266e-05   1.1209516e-07  -2.6469574e+00   2.4215808e+00   4.0885794e+00
   1.7744533e+00   5.2224431e-05   1.1159959e-07  -2.6402174e+00   2.4122880e+00   4.0867740e+00
   1.7863221e+00   5.7812116e-05   1.1099855e-07  -2.6323685e+00   2.4014844e+00   4.0846954e+00
   1.7981910e+00   6.2925605e-05   1.1038068e-07  -2.6246161e+00   2.3908329e+00   4.0826676e+00
   1.8100598e+00   6.7606251e-05   1.0974798e-07  -2.6169582e+00   2.3803306e+00   4.0806893e+00
   1.8219286e+00   7.1891787e-05   1.0910243e-07  -2.6093933e+00   2.3699746e+00   4.0787593e+00
   1.8337975e+00   7.5816645e-05   1.0844600e-07  -2.6019195e+00   2.3597622e+00   4.0768763e+00
   1.8456663e+00   7.9412240e-05   1.0778059e-07  -2.5945352e+00   2.3496905e+00   4.0750392e+00
   1.8575352e+00   8.2707244e-05   1.0710803e-07  -2.5872388e+00   2.3397570e+00   4.0732468e+00
   1.8735764e+00   8.6728991e-05   1.0619074e-07  -2.5775140e+00   2.3265463e+00   4.0708933e+00
   1.8896177e+00   9.0307199e-05   1.0526754e-07  -2.5679428e+00   2.3135770e+00   4.0686167e+00
   1.9029171e+00   9.2974368e-05   1.0450028e-07  -2.5601214e+00   2.3030031e+00   4.0667856e+00
   1.9162164e+00   9.5398128e-05   1.0373334e-07  -2.5524010e+00   2.2925876e+00   4.0650041e+00
   1.9295158e+00   9.7602020e-05   1.0296844e-07  -2.5447794e+00   2.2823273e+00   4.0632709e+00
   1.9428151e+00   9.9607292e-05   1.0220715e-07  -2.5372548e+00   2.2722190e+00   4.0615846e+00
   1.9561145e+00   1.0143313e-04   1.0145085e-07  -2.5298251e+00   2.2622595e+00   4.0599439e+00
   1.9694138e+00   1.0309683e-04   1.0070079e-07  -2.5224885e+00   2.2524459e+00   4.0583474e+00
   1.9827132e+00   1.0461404e-04   9.9958086e-08  -2.5152431e+00   2.2427752e+00   4.0567941e+00
   1.9977757e+00   1.0617318e-04   9.9127023e-08  -2.5071452e+00   2.2319914e+00   4.0550853e+00
   2.0128381e+00   1.0758082e-04   9.8307871e-08  -2.4991594e+00   2.2213833e+00   4.0534287e+00
   2.0279006e+00   1.0885332e-04   9.7501680e-08  -2.4912833e+00   2.2109469e+00   4.0518225e+00
   2.0429630e+00   1.1000524e-04   9.6709333e-08  -2.4835145e+00   2.2006783e+00   4.0502652e+00
   2.0580255e+00   1.1104957e-04   9.5931563e-08  -2.4758506e+00   2.1905738e+00   4.0487553e+00
   2.0730879e+00   1.1199785e-04   9.5168968e-08  -2.4682893e+00   2.1806299e+00   4.0472913e+00
   2.0881504e+00   1.1286036e-04   9.4422023e-08  -2.4608285e+00   2.1708431e+00   4.0458718e+00
   2.1050694e+00   1.1373825e-04   9.3602128e-08  -2.4525650e+00   2.1600329e+00   4.0443287e+00
   2.1219884e+00   1.1453094e-04   9.2802818e-08  -2.4444225e+00   2.1494118e+00   4.0428381e+00
   2.1389075e+00   1.1524853e-04   9.2024336e-08  -2.4363980e+00   2.1389752e+00   4.0413982e+00
   2.1558265e+00   1.1589987e-04   9.1266810e-08  -2.4284886e+00   2.1287187e+00   4.0400072e+00
   2.1727455e+00   1.1649273e-04   9.0530266e-08  -2.4206917e+00   2.1186380e+00   4.0386634e+00
   2.1896645e+00   1.1703395e-04   8.9814643e-08  -2.4130045e+00   2.1087290e+00   4.0373651e+00
   2.2065836e+00   1.1752951e-04   8.9119808e-08  -2.4054245e+00   2.0989875e+00   4.0361107e+00
   2.2283154e+00   1.1810745e-04   8.8257490e-08  -2.3958413e+00   2.0867145e+00   4.0345615e+00
   2.2500473e+00   1.1862834e-04   8.7428593e-08  -2.3864256e+00   2.0747034e+00   4.0330794e+00
   2.2717791e+00   1.1910036e-04   8.6632458e-08  -2.3771722e+00   2.0629465e+00   4.0316612e+00
   2.2935110e+00   1.1953041e-04   8.5868337e-08  -2.3680764e+00   2.0514363e+00   4.0303043e+00
   2.3152429e+00   1.1992435e-04   8.5135411e-08  -2.3591334e+00   2.0401656e+00   4.0290059e+00
   2.3369747e+00   1.2028716e-04   8.4432812e-08  -2.3503388e+00   2.0291275e+00   4.0277635e+00
   2.3587066e+00   1.2062303e-04   8.3759636e-08  -2.3416881e+00   2.0183152e+00   4.0265747e+00
   2.3912260e+00   1.2108293e-04   8.2805231e-08  -2.3290031e+00   2.0025435e+00   4.0248908e+00
   2.4237454e+00   1.2150018e-04   8.1911473e-08  -2.3166175e+00   1.9872424e+00   4.0233143e+00
   2.4562647e+00   1.2188247e-04   8.1075205e-08  -2.3045183e+00   1.9723920e+00   4.0218385e+00
   2.4887841e+00   1.2223582e-04   8.0293305e-08  -2.2926932e+00   1.9579739e+00   4.0204566e+00
   2.5213035e+00   1.2256495e-04   7.9562721e-08  -2.2811307e+00   1.9439701e+00   4.0191627e+00
   2.5538229e+00   1.2287360e-04   7.8880496e-08  -2.2698193e+00   1.9303639e+00   4.0179509e+00
   2.5863422e+00   1.2316470e-04   7.8243783e-08  -2.2587486e+00   1.9171392e+00   4.0168160e+00
   2.6308711e+00   1.2353903e-04   7.7440808e-08  -2.2439614e+00   1.8996218e+00   4.0153777e+00
   2.6754000e+00   1.2388940e-04   7.6711452e-08  -2.2295815e+00   1.8827542e+00   4.0140628e+00
   2.7199289e+00   1.2421927e-04   7.6049548e-08  -2.2155858e+00   1.8665019e+00   4.0128603e+00
   2.7644577e+00   1.2453122e-04   7.5449372e-08  -2.2019525e+00   1.8508324e+00   4.0117612e+00
   2.8089866e+00   1.2482720e-04   7.4905630e-08  -2.1886608e+00   1.8357155e+00   4.0107563e+00
   2.8535155e+00   1.2510872e-04   7.4413437e-08  -2.1756915e+00   1.8211227e+00   4.0098375e+00
   2.8980444e+00   1.2537698e-04   7.3968299e-08  -2.1630262e+00   1.8070272e+00   4.0089976e+00
   2.9618134e+00   1.2573998e-04   7.3404618e-08  -2.1453836e+00   1.7876578e+00   4.0079185e+00
   3.0255825e+00   1.2608011e-04   7.2918105e-08  -2.1282817e+00   1.7691889e+00   4.0069690e+00
   3.0893515e+00   1.2639921e-04   7.2499113e-08  -2.1116765e+00   1.7515578e+00   4.0061334e+00
   3.1531206e+00   1.2669879e-04   7.2139134e-08  -2.0955275e+00   1.7347071e+00   4.0053980e+00
   3.2168896e+00   1.2698020e-04   7.1830685e-08  -2.0797968e+00   1.7185841e+00   4.0047508e+00
   3.2806587e+00   1.2724464e-04   7.1567190e-08  -2.0644493e+00   1.7031402e+00   4.0041819e+00
   3.3444277e+00   1.2749319e-04   7.1342864e-08  -2.0494524e+00   1.6883310e+00   4.0036807e+00
   3.4254849e+00   1.2778764e-04   7.1106329e-08  -2.0308478e+00   1.6703588e+00   4.0031293e+00
   3.5065422e+00   1.2805978e-04   7.0915917e-08  -2.0127021e+00   1.6532692e+00   4.0026599e+00
   3.5875994e+00   1.2831137e-04   7.0764026e-08  -1.9949618e+00   1.6369932e+00   4.0022611e+00
   3.6686566e+00   1.2854399e-04   7.0644219e-08  -1.9775774e+00   1.6214685e+00   4.0019220e+00
   3.7497138e+00   1.2875896e-04   7.0551045e-08  -1.9605029e+00   1.6066391e+00   4.0016331e+00
   3.8307710e+00   1.2895760e-04   7.0479916e-08  -1.9436956e+00   1.5924546e+00   4.0013875e+00
   3.9118282e+00   1.2914124e-04   7.0426985e-08  -1.9271158e+00   1.5788695e+00   4.0011799e+00
   4.0046608e+00   1.2933458e-04   7.0384558e-08  -1.9083591e+00   1.5639954e+00   4.0009790e+00
   4.0974933e+00   1.2951123e-04   7.0357689e-08  -1.8897999e+00   1.5498003e+00   4.0008135e+00
   4.1903258e+00   1.2967257e-04   7.0343061e-08  -1.8713899e+00   1.5362370e+00   4.0006750e+00
   4.2831584e+00   1.2981997e-04   7.0337979e-08  -1.8530836e+00   1.5232641e+00   4.0005604e+00
   4.3759909e+00   1.2995470e-04   7.0340257e-08  -1.8348389e+00   1.5108462e+00   4.0004643e+00
   4.4688234e+00   1.3007782e-04   7.0348109e-08  -1.8166158e+00   1.4989534e+00   4.0003848e+00
   4.5744192e+00   1.3020494e-04   7.0361995e-08  -1.7958665e+00   1.4860319e+00   4.0003100e+00
   4.6800149e+00   1.3031958e-04   7.0379557e-08  -1.7750464e+00   1.4737278e+00   4.0002493e+00
   4.7856106e+00   1.3042306e-04   7.0399512e-08  -1.7541080e+00   1.4620190e+00   4.0002011e+00
   4.8912063e+00   1.3051648e-04   7.0420866e-08  -1.7330077e+00   1.4508905e+00   4.0001622e+00
   4.9968020e+00   1.3060078e-04   7.0442853e-08  -1.7117057e+00   1.4403338e+00   4.0001305e+00
   5.1023977e+00   1.3067679e-04   7.0464897e-08  -1.6901660e+00   1.4303470e+00   4.0001054e+00
   5.2308343e+00   1.3075927e-04   7.0491200e-08  -1.6636010e+00   1.4189741e+00   4.0000804e+00
   5.3592709e+00   1.3083211e-04   7.0516474e-08  -1.6365890e+00   1.4084682e+00   4.0000617e+00
   5.4877075e+00   1.3089644e-04   7.0540383e-08  -1.6090928e+00   1.3988581e+00   4.0000465e+00
   5.6161441e+00   1.3095316e-04   7.0562721e-08  -1.5810875e+00   1.3901817e+00   4.0000347e+00
   5.7445807e+00   1.3100317e-04   7.0583399e-08  -1.5525620e+00   1.3824840e+00   4.0000246e+00
   5.8730173e+00   1.3104734e-04   7.0602406e-08  -1.5235216e+00   1.3758145e+00   4.0000171e+00
   6.0130154e+00   1.3108963e-04   7.0621256e-08  -1.4913075e+00   1.3697749e+00   4.0000109e+00
   6.1530135e+00   1.3112649e-04   7.0638227e-08  -1.4585642e+00   1.3650779e+00   4.0000066e+00
   6.2930115e+00   1.3115862e-04   7.0653433e-08  -1.4253757e+00   1.3617737e+00   4.0000045e+00
   6.4330096e+00   1.3118667e-04   7.0667010e-08  -1.3918557e+00   1.3598942e+00   4.0000043e+00
   6.5730077e+00   1.3121120e-04   7.0679097e-08  -1.3581462e+00   1.3594451e+00   4.0000031e+00
   6.7130057e+00   1.3123258e-04   7.0689820e-08  -1.3244150e+00   1.3604003e+00   4.0000024e+00
   6.8921259e+00   1.3125598e-04   7.0701758e-08  -1.2815284e+00   1.3635651e+00   4.0000022e+00
   7.0712461e+00   1.3127563e-04   7.0711936e-08  -1.2393422e+00   1.3686975e+00   4.0000017e+00
   7.2503662e+00   1.3129215e-04   7.0720597e-08  -1.1982906e+00   1.3754773e+00   4.0000013e+00
   7.4294864e+00   1.3130604e-04   7.0727949e-08  -1.1587846e+00   1.3835094e+00   4.0000010e+00
   7.6086066e+00   1.3131768e-04   7.0734172e-08  -1.1211825e+00   1.3923578e+00   4.0000008e+00
   7.7877267e+00   1.3132744e-04   7.0739437e-08  -1.0857669e+00   1.4015827e+00   4.0000006e+00
   7.9820301e+00   1.3133632e-04   7.0744237e-08  -1.0500458e+00   1.4115439e+00   4.0000005e+00
   8.1763334e+00   1.3134369e-04   7.0748234e-08  -1.0172536e+00   1.4210332e+00   4.0000004e+00
   8.3706368e+00   1.3134974e-04   7.0751549e-08  -9.8740479e-01   1.4297211e+00   4.0000003e+00
   8.5649401e+00   1.3135472e-04   7.0754300e-08  -9.6042097e-01   1.4373909e+00   4.0000002e+00
   8.7592435e+00   1.3135889e-04   7.0756590e-08  -9.3615528e-01   1.4439304e+00   4.0000002e+00
   8.9535468e+00   1.3136239e-04   7.0758497e-08  -9.1441710e-01   1.4493134e+00   4.0000001e+00
   9.2046528e+00   1.3136598e-04   7.0760481e-08  -8.8971993e-01   1.4546254e+00   4.0000001e+00
   9.4557588e+00   1.3136874e-04   7.0762031e-08  -8.6841441e-01   1.4582605e+00   4.0000001e+00
   9.7068648e+00   1.3137092e-04   7.0763248e-08  -8.5004722e-01   1.4604661e+00   4.0000000e+00
   9.9579708e+00   1.3137266e-04   7.0764208e-08  -8.3420561e-01   1.4615059e+00   4.0000000e+00
   1.0000000e+01   1.3137291e-04   7.0764347e-08  -8.3177441e-01   1.4615842e+00   4.0000000e+00


==> nw2_cost_d11_new.dat <==
	t		uhjb		chjb		ulqr		clqr		cunc
   0.0000000e+00  -1.9315603e+00   1.7333931e+01  -1.4665359e+02   2.1676884e+03   1.6960838e+01
   5.5348832e-05  -1.9326869e+00   1.7323787e+01  -1.4658917e+02   2.1657733e+03   1.6951969e+01
   1.1069766e-04  -1.9338131e+00   1.7313659e+01  -1.4652482e+02   2.1638613e+03   1.6943114e+01
   1.6604650e-04  -1.9349390e+00   1.7303547e+01  -1.4646054e+02   2.1619525e+03   1.6934275e+01
   4.2232300e-04  -1.9401488e+00   1.7256928e+01  -1.4616394e+02   2.1531556e+03   1.6893532e+01
   6.7859950e-04  -1.9453519e+00   1.7210647e+01  -1.4586898e+02   2.1444263e+03   1.6853102e+01
   9.3487600e-04  -1.9505479e+00   1.7164703e+01  -1.4557562e+02   2.1357635e+03   1.6812985e+01
   1.1911525e-03  -1.9557366e+00   1.7119092e+01  -1.4528385e+02   2.1271660e+03   1.6773178e+01
   1.7895844e-03  -1.9678242e+00   1.7013858e+01  -1.4460852e+02   2.1073379e+03   1.6681406e+01
   2.3880163e-03  -1.9798708e+00   1.6910364e+01  -1.4394128e+02   2.0878451e+03   1.6591252e+01
   2.9864483e-03  -1.9918756e+00   1.6808559e+01  -1.4328179e+02   2.0686740e+03   1.6502670e+01
   3.5848802e-03  -2.0038381e+00   1.6708392e+01  -1.4262972e+02   2.0498117e+03   1.6415612e+01
   4.9562102e-03  -2.0310879e+00   1.6484782e+01  -1.4116184e+02   2.0076890e+03   1.6221635e+01
   6.3275403e-03  -2.0581080e+00   1.6268982e+01  -1.3972805e+02   1.9669965e+03   1.6034938e+01
   7.6988703e-03  -2.0848960e+00   1.6060494e+01  -1.3832549e+02   1.9276216e+03   1.5855062e+01
   9.0702003e-03  -2.1114504e+00   1.5858865e+01  -1.3695164e+02   1.8894660e+03   1.5681589e+01
   1.0441530e-02  -2.1377704e+00   1.5663685e+01  -1.3560429e+02   1.8524436e+03   1.5514139e+01
   1.2010100e-02  -2.1675892e+00   1.5447852e+01  -1.3409320e+02   1.8113894e+03   1.5329540e+01
   1.3578669e-02  -2.1971033e+00   1.5239445e+01  -1.3261178e+02   1.7716208e+03   1.5151885e+01
   1.5147239e-02  -2.2263148e+00   1.5037993e+01  -1.3115789e+02   1.7330530e+03   1.4980737e+01
   1.6715808e-02  -2.2552271e+00   1.4843068e+01  -1.2972972e+02   1.6956119e+03   1.4815698e+01
   1.8284378e-02  -2.2838439e+00   1.4654275e+01  -1.2832571e+02   1.6592340e+03   1.4656400e+01
   1.9852947e-02  -2.3121695e+00   1.4471256e+01  -1.2694458e+02   1.6238641e+03   1.4502506e+01
   2.2274234e-02  -2.3553326e+00   1.4199315e+01  -1.2485516e+02   1.5711364e+03   1.4274852e+01
   2.4695521e-02  -2.3978306e+00   1.3939249e+01  -1.2281484e+02   1.5205530e+03   1.4058315e+01
   2.7116808e-02  -2.4396818e+00   1.3690085e+01  -1.2082163e+02   1.4719981e+03   1.3851984e+01
   2.9538095e-02  -2.4809051e+00   1.3450962e+01  -1.1887436e+02   1.4253795e+03   1.3655047e+01
   3.1959382e-02  -2.5215193e+00   1.3221109e+01  -1.1697251e+02   1.3806229e+03   1.3466779e+01
   3.4380669e-02  -2.5615429e+00   1.2999838e+01  -1.1511601e+02   1.3376669e+03   1.3286529e+01
   3.7304804e-02  -2.6091169e+00   1.2743178e+01  -1.1293480e+02   1.2881157e+03   1.3078705e+01
   4.0228938e-02  -2.6558863e+00   1.2497167e+01  -1.1082083e+02   1.2410299e+03   1.2880809e+01
   4.3153072e-02  -2.7018799e+00   1.2260947e+01  -1.0877483e+02   1.1963277e+03   1.2692029e+01
   4.6077206e-02  -2.7471253e+00   1.2033756e+01  -1.0679719e+02   1.1539247e+03   1.2511641e+01
   4.9001340e-02  -2.7916483e+00   1.1814913e+01  -1.0488787e+02   1.1137305e+03   1.2339000e+01
   5.1925474e-02  -2.8354729e+00   1.1603812e+01  -1.0304622e+02   1.0756476e+03   1.2173529e+01
   5.5538534e-02  -2.8886916e+00   1.1352858e+01  -1.0086230e+02   1.0313539e+03   1.1978211e+01
   5.9151594e-02  -2.9409172e+00   1.1111977e+01  -9.8776445e+01   9.8992077e+02   1.1792184e+01
   6.2764654e-02  -2.9921848e+00   1.0880362e+01  -9.6784362e+01   9.5114022e+02   1.1614683e+01
   6.6377713e-02  -3.0425259e+00   1.0657296e+01  -9.4881155e+01   9.1480731e+02   1.1445032e+01
   6.9990773e-02  -3.0919689e+00   1.0442141e+01  -9.3061674e+01   8.8072605e+02   1.1282628e+01
   7.3603833e-02  -3.1405386e+00   1.0234330e+01  -9.1320787e+01   8.4871345e+02   1.1126934e+01
   7.8291201e-02  -3.2022840e+00   9.9748395e+00  -8.9171363e+01   8.0999200e+02   1.0934168e+01
   8.2978568e-02  -3.2626361e+00   9.7258637e+00  -8.7136060e+01   7.7414447e+02   1.0750968e+01
   8.7665936e-02  -3.3216268e+00   9.4865336e+00  -8.5206044e+01   7.4088639e+02   1.0576525e+01
   9.2353303e-02  -3.3792802e+00   9.2560822e+00  -8.3373518e+01   7.0997071e+02   1.0410130e+01
   9.7040671e-02  -3.4356127e+00   9.0338284e+00  -8.1631585e+01   6.8118187e+02   1.0251156e+01
   1.0172804e-01  -3.4906334e+00   8.8191638e+00  -7.9974077e+01   6.5433023e+02   1.0099049e+01
   1.0641541e-01  -3.5443442e+00   8.6115414e+00  -7.8395409e+01   6.2924736e+02   9.9533140e+00
   1.1251912e-01  -3.6123112e+00   8.3509294e+00  -7.6449476e+01   5.9898943e+02   9.7723731e+00
   1.1862284e-01  -3.6780175e+00   8.1004461e+00  -7.4618131e+01   5.7117959e+02   9.6006313e+00
   1.2472655e-01  -3.7414123e+00   7.8592191e+00  -7.2891803e+01   5.4555644e+02   9.4373346e+00
   1.3083027e-01  -3.8024242e+00   7.6264629e+00  -7.1261659e+01   5.2188874e+02   9.2818196e+00
   1.3693399e-01  -3.8609607e+00   7.4014641e+00  -6.9719557e+01   4.9997164e+02   9.1334994e+00
   1.4303770e-01  -3.9169077e+00   7.1835678e+00  -6.8258016e+01   4.7962386e+02   8.9918517e+00
   1.4914142e-01  -3.9701296e+00   6.9721676e+00  -6.6870193e+01   4.6068515e+02   8.8564098e+00
   1.5740483e-01  -4.0375572e+00   6.6953138e+00  -6.5097767e+01   4.3704104e+02   8.6821916e+00
   1.6566824e-01  -4.0992453e+00   6.4280197e+00  -6.3435337e+01   4.1541896e+02   8.5176606e+00
   1.7393165e-01  -4.1546710e+00   6.1690605e+00  -6.1870907e+01   3.9556303e+02   8.3620072e+00
   1.8219506e-01  -4.2032473e+00   5.9172854e+00  -6.0394072e+01   3.7725723e+02   8.2145174e+00
   1.9045847e-01  -4.2443326e+00   5.6716111e+00  -5.8995819e+01   3.6031877e+02   8.0745580e+00
   1.9872188e-01  -4.2772446e+00   5.4310234e+00  -5.7668339e+01   3.4459250e+02   7.9415643e+00
   2.0698530e-01  -4.3012800e+00   5.1945872e+00  -5.6404856e+01   3.2994614e+02   7.8150304e+00
   2.1705158e-01  -4.3175538e+00   4.9109686e+00  -5.4943693e+01   3.1340046e+02   7.6689614e+00
   2.2711787e-01  -4.3184252e+00   4.6310010e+00  -5.3559623e+01   2.9811660e+02   7.5310695e+00
   2.3718416e-01  -4.3028650e+00   4.3537484e+00  -5.2244834e+01   2.8394892e+02   7.4007007e+00
   2.4725045e-01  -4.2701031e+00   4.0786836e+00  -5.0992634e+01   2.7077443e+02   7.2772710e+00
   2.5731674e-01  -4.2197203e+00   3.8057461e+00  -4.9797262e+01   2.5848848e+02   7.1602573e+00
   2.6738303e-01  -4.1517224e+00   3.5353711e+00  -4.8653727e+01   2.4700145e+02   7.0491892e+00
   2.7744931e-01  -4.0665868e+00   3.2684739e+00  -4.7557682e+01   2.3623608e+02   6.9436424e+00
   2.8796147e-01  -3.9604314e+00   2.9949142e+00  -4.6459663e+01   2.2569171e+02   6.8388978e+00
   2.9847362e-01  -3.8382509e+00   2.7284743e+00  -4.5405479e+01   2.1579493e+02   6.7393586e+00
   3.0898578e-01  -3.7021112e+00   2.4712158e+00  -4.4391779e+01   2.0648786e+02   6.6446650e+00
   3.1949793e-01  -3.5544074e+00   2.2251972e+00  -4.3415603e+01   1.9771974e+02   6.5544899e+00
   3.3001008e-01  -3.3977232e+00   1.9922929e+00  -4.2474319e+01   1.8944584e+02   6.4685348e+00
   3.4052224e-01  -3.2346887e+00   1.7740490e+00  -4.1565577e+01   1.8162651e+02   6.3865274e+00
   3.5103439e-01  -3.0678521e+00   1.5715887e+00  -4.0687271e+01   1.7422652e+02   6.3082182e+00
   3.6209167e-01  -2.8908526e+00   1.3763793e+00  -3.9794182e+01   1.6686076e+02   6.2295881e+00
   3.7314895e-01  -2.7147014e+00   1.1995826e+00  -3.8930679e+01   1.5989133e+02   6.1545524e+00
   3.8220702e-01  -2.5724949e+00   1.0682921e+00  -3.8244084e+01   1.5445665e+02   6.0956043e+00
   3.9126509e-01  -2.4332034e+00   9.4882085e-01  -3.7575233e+01   1.4925353e+02   6.0388038e+00
   4.0032316e-01  -2.2976035e+00   8.4066217e-01  -3.6923289e+01   1.4426851e+02   5.9840444e+00
   4.0938123e-01  -2.1663099e+00   7.4319986e-01  -3.6287480e+01   1.3948917e+02   5.9312264e+00
   4.1843929e-01  -2.0397889e+00   6.5574377e-01  -3.5667086e+01   1.3490409e+02   5.8802567e+00
   4.2749736e-01  -1.9183750e+00   5.7756120e-01  -3.5061436e+01   1.3050268e+02   5.8310475e+00
   4.3738111e-01  -1.7919756e+00   5.0195124e-01  -3.4416669e+01   1.2589812e+02   5.7792653e+00
   4.4726485e-01  -1.6720692e+00   4.3552466e-01  -3.3787956e+01   1.2148878e+02   5.7293817e+00
   4.5714859e-01  -1.5586951e+00   3.7734682e-01  -3.3174594e+01   1.1726379e+02   5.6813037e+00
   4.6703233e-01  -1.4518007e+00   3.2653124e-01  -3.2575923e+01   1.1321304e+02   5.6349437e+00
   4.7691608e-01  -1.3512615e+00   2.8225074e-01  -3.1991328e+01   1.0932720e+02   5.5902199e+00
   4.8679982e-01  -1.2568981e+00   2.4374384e-01  -3.1420233e+01   1.0559756e+02   5.5470553e+00
   4.9668356e-01  -1.1684915e+00   2.1031719e-01  -3.0862096e+01   1.0201603e+02   5.5053780e+00
   5.0768859e-01  -1.0767620e+00   1.7831421e-01  -3.0255264e+01   9.8193257e+01   5.4606396e+00
   5.1869362e-01  -9.9174431e-01   1.5106708e-01  -2.9663206e+01   9.4535080e+01   5.4175731e+00
   5.2969865e-01  -9.1305724e-01   1.2790139e-01  -2.9085304e+01   9.1032510e+01   5.3760966e+00
   5.4070368e-01  -8.4031526e-01   1.0822905e-01  -2.8520975e+01   8.7677190e+01   5.3361329e+00
   5.5170870e-01  -7.7313610e-01   9.1540027e-02  -2.7969673e+01   8.4461339e+01   5.2976100e+00
   5.6271373e-01  -7.1114651e-01   7.7393927e-02  -2.7430883e+01   8.1377702e+01   5.2604602e+00
   5.7371876e-01  -6.5398623e-01   6.5411933e-02  -2.6904117e+01   7.8419505e+01   5.2246198e+00
   5.8702028e-01  -5.9085334e-01   5.3357979e-02  -2.6282823e+01   7.5002430e+01   5.1829631e+00
   6.0032179e-01  -5.3369857e-01   4.3510292e-02  -2.5677659e+01   7.1748978e+01   5.1430334e+00
   6.1362330e-01  -4.8198656e-01   3.5469962e-02  -2.5087907e+01   6.8649530e+01   5.1047386e+00
   6.2692481e-01  -4.3522160e-01   2.8908562e-02  -2.4512893e+01   6.5695171e+01   5.0679933e+00
   6.4022633e-01  -3.9294707e-01   2.3556250e-02  -2.3951979e+01   6.2877627e+01   5.0327174e+00
   6.5352784e-01  -3.5474402e-01   1.9191693e-02  -2.3404566e+01   6.0189214e+01   4.9988363e+00
   6.6682935e-01  -3.2022932e-01   1.5633589e-02  -2.2870087e+01   5.7622777e+01   4.9662801e+00
   6.8302261e-01  -2.8268607e-01   1.2177905e-02  -2.2236093e+01   5.4653418e+01   4.9283404e+00
   6.9921587e-01  -2.4952479e-01   9.4846073e-03  -2.1619558e+01   5.1843843e+01   4.8921584e+00
   7.1540914e-01  -2.2023973e-01   7.3859654e-03  -2.1019622e+01   4.9183797e+01   4.8576321e+00
   7.3160240e-01  -1.9438170e-01   5.7509805e-03  -2.0435478e+01   4.6663824e+01   4.8246672e+00
   7.4779566e-01  -1.7155236e-01   4.4774079e-03  -1.9866362e+01   4.4275196e+01   4.7931767e+00
   7.6398892e-01  -1.5139883e-01   3.4854851e-03  -1.9311551e+01   4.2009839e+01   4.7630784e+00
   7.8018218e-01  -1.3360874e-01   2.7130116e-03  -1.8770362e+01   3.9860282e+01   4.7342976e+00
   7.9637544e-01  -1.1790579e-01   2.1114976e-03  -1.8242148e+01   3.7819599e+01   4.7067631e+00
   8.1256870e-01  -1.0404572e-01   1.6431511e-03  -1.7726291e+01   3.5881364e+01   4.6804091e+00
   8.2876196e-01  -9.1812640e-02   1.2785236e-03  -1.7222205e+01   3.4039608e+01   4.6551748e+00
   8.4495522e-01  -8.1015850e-02   9.9467134e-04  -1.6729331e+01   3.2288784e+01   4.6310022e+00
   8.6114848e-01  -7.1486900e-02   7.7372101e-04  -1.6247137e+01   3.0623730e+01   4.6078381e+00
   8.7734174e-01  -6.3077036e-02   6.0175035e-04  -1.5775112e+01   2.9039640e+01   4.5856318e+00
   8.9353500e-01  -5.5654917e-02   4.6791583e-04  -1.5312769e+01   2.7532039e+01   4.5643362e+00
   9.0972826e-01  -4.9104586e-02   3.6377244e-04  -1.4859642e+01   2.6096754e+01   4.5439070e+00
   9.2592152e-01  -4.3323683e-02   2.8274356e-04  -1.4415283e+01   2.4729892e+01   4.5243021e+00
   9.4211478e-01  -3.8221850e-02   2.1970791e-04  -1.3979264e+01   2.3427824e+01   4.5054827e+00
   9.5830804e-01  -3.3719332e-02   1.7067773e-04  -1.3551173e+01   2.2187163e+01   4.4874114e+00
   9.7450130e-01  -2.9745735e-02   1.3254805e-04  -1.3130616e+01   2.1004746e+01   4.4700536e+00
   9.9069456e-01  -2.6238929e-02   1.0290143e-04  -1.2717212e+01   1.9877624e+01   4.4533764e+00
   1.0068878e+00  -2.3144079e-02   7.9855810e-05  -1.2310598e+01   1.8803041e+01   4.4373487e+00
   1.0203656e+00  -2.0847310e-02   6.4642996e-05  -1.1977095e+01   1.7946861e+01   4.4244829e+00
   1.0338434e+00  -1.8777420e-02   5.2312340e-05  -1.1647858e+01   1.7123902e+01   4.4120308e+00
   1.0473213e+00  -1.6912000e-02   4.2320037e-05  -1.1322701e+01   1.6332850e+01   4.3999769e+00
   1.0607991e+00  -1.5230851e-02   3.4224642e-05  -1.1001441e+01   1.5572467e+01   4.3883067e+00
   1.0742769e+00  -1.3715767e-02   2.7667834e-05  -1.0683903e+01   1.4841583e+01   4.3770062e+00
   1.0877547e+00  -1.2350339e-02   2.2358793e-05  -1.0369920e+01   1.4139096e+01   4.3660620e+00
   1.1012325e+00  -1.1119783e-02   1.8061513e-05  -1.0059328e+01   1.3463969e+01   4.3554613e+00
   1.1147346e+00  -1.0008875e-02   1.4578839e-05  -9.7514195e+00   1.2814073e+01   4.3451736e+00
   1.1282368e+00  -9.0078812e-03   1.1763167e-05  -9.4466065e+00   1.2189728e+01   4.3352066e+00
   1.1417389e+00  -8.1059242e-03   9.4877974e-06  -9.1447447e+00   1.1590060e+01   4.3255488e+00
   1.1552411e+00  -7.2932023e-03   7.6499916e-06  -8.8456956e+00   1.1014252e+01   4.3161897e+00
   1.1687432e+00  -6.5608842e-03   6.1664460e-06  -8.5493273e+00   1.0461534e+01   4.3071187e+00
   1.1822454e+00  -5.9010130e-03   4.9696272e-06  -8.2555143e+00   9.9311825e+00   4.2983259e+00
   1.1957475e+00  -5.3064187e-03   4.0047946e-06  -7.9641379e+00   9.4225208e+00   4.2898018e+00
   1.2092497e+00  -4.7706412e-03   3.2275851e-06  -7.6750862e+00   8.9349136e+00   4.2815372e+00
   1.2203403e+00  -4.3704381e-03   2.7040243e-06  -7.4393244e+00   8.5497238e+00   4.2749366e+00
   1.2314310e+00  -4.0030480e-03   2.2662612e-06  -7.2050053e+00   8.1780266e+00   4.2685005e+00
   1.2425216e+00  -3.6657792e-03   1.9004922e-06  -6.9720776e+00   7.8195281e+00   4.2622242e+00
   1.2507261e+00  -3.4342008e-03   1.6693408e-06  -6.8006316e+00   7.5626505e+00   4.2576816e+00
   1.2589307e+00  -3.2168218e-03   1.4671651e-06  -6.6299025e+00   7.3127360e+00   4.2532223e+00
   1.2671352e+00  -3.0127711e-03   1.2904177e-06  -6.4598733e+00   7.0696814e+00   4.2488447e+00
   1.2753398e+00  -2.8212308e-03   1.1359797e-06  -6.2905279e+00   6.8333877e+00   4.2445472e+00
   1.2835443e+00  -2.6414334e-03   1.0011089e-06  -6.1218514e+00   6.6037598e+00   4.2403281e+00
   1.2917488e+00  -2.4726583e-03   8.8339471e-07  -5.9538300e+00   6.3807063e+00   4.2361858e+00
   1.2999534e+00  -2.3142292e-03   7.8071866e-07  -5.7864509e+00   6.1641393e+00   4.2321189e+00
   1.3081579e+00  -2.1655113e-03   6.9121906e-07  -5.6197025e+00   5.9539744e+00   4.2281257e+00
   1.3179721e+00  -1.9995407e-03   5.9919298e-07  -5.4210533e+00   5.7108725e+00   4.2234440e+00
   1.3277863e+00  -1.8456634e-03   5.2126025e-07  -5.2232761e+00   5.4766815e+00   4.2188633e+00
   1.3376005e+00  -1.7029973e-03   4.5534024e-07  -5.0263579e+00   5.2512738e+00   4.2143814e+00
   1.3474147e+00  -1.5707245e-03   3.9965228e-07  -4.8302879e+00   5.0345268e+00   4.2099958e+00
   1.3572290e+00  -1.4480869e-03   3.5267294e-07  -4.6350579e+00   4.8263229e+00   4.2057043e+00
   1.3670432e+00  -1.3343817e-03   3.1309935e-07  -4.4406624e+00   4.6265485e+00   4.2015047e+00
   1.3768574e+00  -1.2289574e-03   2.7981775e-07  -4.2470985e+00   4.4350942e+00   4.1973949e+00
   1.3869435e+00  -1.1286053e-03   2.5117016e-07  -4.0490370e+00   4.2468924e+00   4.1932624e+00
   1.3950669e+00  -1.0532621e-03   2.3159542e-07  -3.8901573e+00   4.1015452e+00   4.1899999e+00
   1.4031904e+00  -9.8248835e-04   2.1470953e-07  -3.7318512e+00   3.9616956e+00   4.1867950e+00
   1.4113138e+00  -9.1600629e-04   2.0016467e-07  -3.5741227e+00   3.8272874e+00   4.1836465e+00
   1.4194372e+00  -8.5355520e-04   1.8765596e-07  -3.4169768e+00   3.6982652e+00   4.1805534e+00
   1.4275606e+00  -7.9489015e-04   1.7691633e-07  -3.2604200e+00   3.5745739e+00   4.1775145e+00
   1.4356841e+00  -7.3978111e-04   1.6771193e-07  -3.1044600e+00   3.4561591e+00   4.1745290e+00
   1.4438075e+00  -6.8801201e-04   1.5983811e-07  -2.9491056e+00   3.3429666e+00   4.1715956e+00
   1.4527842e+00  -6.3444572e-04   1.5247005e-07  -2.7781491e+00   3.2238928e+00   4.1684138e+00
   1.4617609e+00  -5.8445401e-04   1.4629902e-07  -2.6079601e+00   3.1110565e+00   4.1652933e+00
   1.4707376e+00  -5.3779767e-04   1.4114445e-07  -2.4385558e+00   3.0043836e+00   4.1622329e+00
   1.4797144e+00  -4.9425351e-04   1.3685100e-07  -2.2699551e+00   2.9037997e+00   4.1592313e+00
   1.4886911e+00  -4.5361326e-04   1.3328517e-07  -2.1021792e+00   2.8092292e+00   4.1562874e+00
   1.4976678e+00  -4.1568262e-04   1.3033236e-07  -1.9352506e+00   2.7205950e+00   4.1533998e+00
   1.5066445e+00  -3.8028028e-04   1.2789431e-07  -1.7691934e+00   2.6378185e+00   4.1505676e+00
   1.5202062e+00  -3.3121863e-04   1.2500406e-07  -1.5200318e+00   2.5236937e+00   4.1463911e+00
   1.5337679e+00  -2.8700914e-04   1.2286051e-07  -1.2730168e+00   2.4224688e+00   4.1423345e+00
   1.5473297e+00  -2.4716981e-04   1.2127566e-07  -1.0282537e+00   2.3338449e+00   4.1383941e+00
   1.5608914e+00  -2.1126656e-04   1.2010236e-07  -7.8585637e-01   2.2575093e+00   4.1345663e+00
   1.5744531e+00  -1.7890845e-04   1.1922605e-07  -5.4594554e-01   2.1931336e+00   4.1308477e+00
   1.5880148e+00  -1.4974342e-04   1.1855813e-07  -3.0865000e-01   2.1403728e+00   4.1272350e+00
   1.6015765e+00  -1.2345439e-04   1.1803061e-07  -7.4104481e-02   2.0988639e+00   4.1237251e+00
   1.6118881e+00  -1.0521334e-04   1.1769115e-07   1.0230457e-01   2.0745986e+00   4.1211232e+00
   1.6221998e+00  -8.8354884e-05   1.1738514e-07   2.7697762e-01   2.0564430e+00   4.1185776e+00
   1.6325114e+00  -7.2773375e-05   1.1709854e-07   4.4984893e-01   2.0442154e+00   4.1160869e+00
   1.6428230e+00  -5.8371235e-05   1.1682029e-07   6.2085060e-01   2.0377275e+00   4.1136500e+00
   1.6531346e+00  -4.5058338e-05   1.1654181e-07   7.8991341e-01   2.0367844e+00   4.1112657e+00
   1.6634463e+00  -3.2751457e-05   1.1625651e-07   9.5696731e-01   2.0411846e+00   4.1089327e+00
   1.6737579e+00  -2.1373736e-05   1.1595950e-07   1.1219406e+00   2.0507202e+00   4.1066498e+00
   1.6867501e+00  -8.2519321e-06   1.1556325e-07   1.3267253e+00   2.0697140e+00   4.1038433e+00
   1.6973447e+00   1.5301942e-06   1.1521900e-07   1.4910871e+00   2.0906785e+00   4.1016107e+00
   1.7079393e+00   1.0556915e-05   1.1485419e-07   1.6529987e+00   2.1162970e+00   4.0994273e+00
   1.7185339e+00   1.8887430e-05   1.1446814e-07   1.8123795e+00   2.1463161e+00   4.0972920e+00
   1.7291285e+00   2.6576287e-05   1.1406080e-07   1.9691492e+00   2.1804773e+00   4.0952035e+00
   1.7397231e+00   3.3673756e-05   1.1363256e-07   2.1232272e+00   2.2185165e+00   4.0931610e+00
   1.7503177e+00   4.0226164e-05   1.1318417e-07   2.2745336e+00   2.2601651e+00   4.0911632e+00
   1.7609123e+00   4.6276197e-05   1.1271663e-07   2.4229887e+00   2.3051501e+00   4.0892092e+00
   1.7718110e+00   5.2017130e-05   1.1221696e-07   2.5726480e+00   2.3546172e+00   4.0872438e+00
   1.7827098e+00   5.7307453e-05   1.1169977e-07   2.7191224e+00   2.4070190e+00   4.0853226e+00
   1.7936086e+00   6.2183403e-05   1.1116659e-07   2.8623290e+00   2.4620491e+00   4.0834445e+00
   1.8045074e+00   6.6678297e-05   1.1061902e-07   3.0021865e+00   2.5194000e+00   4.0816087e+00
   1.8154061e+00   7.0822761e-05   1.1005868e-07   3.1386161e+00   2.5787637e+00   4.0798140e+00
   1.8263049e+00   7.4644951e-05   1.0948716e-07   3.2715411e+00   2.6398323e+00   4.0780596e+00
   1.8372037e+00   7.8170754e-05   1.0890602e-07   3.4008877e+00   2.7022997e+00   4.0763445e+00
   1.8527701e+00   8.2739330e-05   1.0806229e-07   3.5792847e+00   2.7933446e+00   4.0739611e+00
   1.8683365e+00   8.6814159e-05   1.0720620e-07   3.7500438e+00   2.8857521e+00   4.0716535e+00
   1.8839029e+00   9.0450824e-05   1.0634163e-07   3.9129866e+00   2.9786714e+00   4.0694191e+00
   1.8899264e+00   9.1751181e-05   1.0600558e-07   3.9739053e+00   3.0145871e+00   4.0685736e+00
   1.8959498e+00   9.2995995e-05   1.0566899e-07   4.0336207e+00   3.0504093e+00   4.0677386e+00
   1.9019733e+00   9.4187768e-05   1.0533205e-07   4.0921250e+00   3.0860923e+00   4.0669139e+00
   1.9079967e+00   9.5328890e-05   1.0499493e-07   4.1494103e+00   3.1215913e+00   4.0660994e+00
   1.9140201e+00   9.6421645e-05   1.0465781e-07   4.2054696e+00   3.1568625e+00   4.0652950e+00
   1.9200436e+00   9.7468213e-05   1.0432086e-07   4.2602963e+00   3.1918629e+00   4.0645005e+00
   1.9260670e+00   9.8470671e-05   1.0398422e-07   4.3138842e+00   3.2265506e+00   4.0637158e+00
   1.9334536e+00   9.9642688e-05   1.0357204e-07   4.3779001e+00   3.2686016e+00   4.0627668e+00
   1.9408402e+00   1.0075483e-04   1.0316084e-07   4.4400355e+00   3.3100479e+00   4.0618321e+00
   1.9482268e+00   1.0181038e-04   1.0275084e-07   4.5002823e+00   3.3508189e+00   4.0609115e+00
   1.9556134e+00   1.0281245e-04   1.0234229e-07   4.5586341e+00   3.3908471e+00   4.0600049e+00
   1.9630000e+00   1.0376395e-04   1.0193540e-07   4.6150852e+00   3.4300673e+00   4.0591119e+00
   1.9703866e+00   1.0466767e-04   1.0153038e-07   4.6696318e+00   3.4684176e+00   4.0582324e+00
   1.9777732e+00   1.0552622e-04   1.0112741e-07   4.7222713e+00   3.5058392e+00   4.0573661e+00
   1.9873127e+00   1.0657216e-04   1.0061033e-07   4.7874298e+00   3.5527035e+00   4.0562667e+00
   1.9968522e+00   1.0755186e-04   1.0009733e-07   4.8494066e+00   3.5978137e+00   4.0551886e+00
   2.0063918e+00   1.0846994e-04   9.9588737e-08   4.9082068e+00   3.6410668e+00   4.0541314e+00
   2.0159313e+00   1.0933071e-04   9.9084840e-08   4.9638394e+00   3.6823690e+00   4.0530948e+00
   2.0254708e+00   1.1013818e-04   9.8585902e-08   5.0163180e+00   3.7216361e+00   4.0520782e+00
   2.0350103e+00   1.1089606e-04   9.8092161e-08   5.0656598e+00   3.7587933e+00   4.0510814e+00
   2.0445498e+00   1.1160781e-04   9.7603826e-08   5.1118865e+00   3.7937757e+00   4.0501039e+00
   2.0607637e+00   1.1272065e-04   9.6786749e-08   5.1833847e+00   3.8480923e+00   4.0484858e+00
   2.0769776e+00   1.1372365e-04   9.5986597e-08   5.2461145e+00   3.8957613e+00   4.0469205e+00
   2.0931915e+00   1.1462945e-04   9.5203981e-08   5.3002634e+00   3.9366518e+00   4.0454064e+00
   2.1094053e+00   1.1544916e-04   9.4439368e-08   5.3460507e+00   3.9707072e+00   4.0439418e+00
   2.1256192e+00   1.1619260e-04   9.3693094e-08   5.3837261e+00   3.9979415e+00   4.0425249e+00
   2.1418331e+00   1.1686846e-04   9.2965385e-08   5.4135667e+00   4.0184339e+00   4.0411542e+00
   2.1580469e+00   1.1748439e-04   9.2256368e-08   5.4358750e+00   4.0323231e+00   4.0398282e+00
   2.1761518e+00   1.1810959e-04   9.1486797e-08   5.4522820e+00   4.0402647e+00   4.0383984e+00
   2.1942566e+00   1.1867673e-04   9.0740530e-08   5.4601791e+00   4.0405440e+00   4.0370203e+00
   2.2123615e+00   1.1919298e-04   9.0017419e-08   5.4600655e+00   4.0335504e+00   4.0356921e+00
   2.2304663e+00   1.1966461e-04   8.9317235e-08   5.4524558e+00   4.0197172e+00   4.0344119e+00
   2.2485711e+00   1.2009705e-04   8.8639679e-08   5.4378724e+00   3.9995100e+00   4.0331780e+00
   2.2666760e+00   1.2049504e-04   8.7984395e-08   5.4168399e+00   3.9734138e+00   4.0319886e+00
   2.2847808e+00   1.2086271e-04   8.7350983e-08   5.3898780e+00   3.9419230e+00   4.0308423e+00
   2.3141965e+00   1.2140446e-04   8.6367344e-08   5.3347367e+00   3.8805245e+00   4.0290671e+00
   2.3436122e+00   1.2188840e-04   8.5438239e-08   5.2673778e+00   3.8082434e+00   4.0273948e+00
   2.3730279e+00   1.2232483e-04   8.4561504e-08   5.1897476e+00   3.7270107e+00   4.0258195e+00
   2.4024436e+00   1.2272205e-04   8.3734894e-08   5.1036143e+00   3.6385860e+00   4.0243352e+00
   2.4318593e+00   1.2308666e-04   8.2956134e-08   5.0105525e+00   3.5445348e+00   4.0229370e+00
   2.4612750e+00   1.2342397e-04   8.2222946e-08   4.9119400e+00   3.4462239e+00   4.0216196e+00
   2.4906907e+00   1.2373824e-04   8.1533083e-08   4.8089640e+00   3.3448285e+00   4.0203783e+00
   2.5289813e+00   1.2411837e-04   8.0696364e-08   4.6700277e+00   3.2098478e+00   4.0188694e+00
   2.5672718e+00   1.2447113e-04   7.9924626e-08   4.5272217e+00   3.0731293e+00   4.0174725e+00
   2.6055624e+00   1.2480105e-04   7.9213377e-08   4.3819861e+00   2.9361081e+00   4.0161794e+00
   2.6438529e+00   1.2511157e-04   7.8558350e-08   4.2354436e+00   2.7999144e+00   4.0149821e+00
   2.6821435e+00   1.2540531e-04   7.7955510e-08   4.0884638e+00   2.6654342e+00   4.0138737e+00
   2.7204340e+00   1.2568431e-04   7.7401064e-08   3.9417180e+00   2.5333612e+00   4.0128473e+00
   2.7587246e+00   1.2595017e-04   7.6891456e-08   3.7957246e+00   2.4042360e+00   4.0118972e+00
   2.8138364e+00   1.2631223e-04   7.6230041e-08   3.5877054e+00   2.2243827e+00   4.0106521e+00
   2.8689482e+00   1.2665256e-04   7.5645552e-08   3.3829549e+00   2.0524002e+00   4.0095379e+00
   2.9240600e+00   1.2697335e-04   7.5129762e-08   3.1821101e+00   1.8888906e+00   4.0085405e+00
   2.9791718e+00   1.2727628e-04   7.4675266e-08   2.9856363e+00   1.7342217e+00   4.0076479e+00
   3.0342835e+00   1.2756272e-04   7.4275408e-08   2.7938843e+00   1.5885811e+00   4.0068486e+00
   3.0893953e+00   1.2783381e-04   7.3924218e-08   2.6071263e+00   1.4520153e+00   4.0061329e+00
   3.1445071e+00   1.2809052e-04   7.3616344e-08   2.4255798e+00   1.3244595e+00   4.0054919e+00
   3.2158416e+00   1.2840281e-04   7.3274404e-08   2.1986166e+00   1.1724760e+00   4.0047608e+00
   3.2871761e+00   1.2869407e-04   7.2987887e-08   1.9809860e+00   1.0348206e+00   4.0041278e+00
   3.3585105e+00   1.2896583e-04   7.2748874e-08   1.7729230e+00   9.1084419e-01   4.0035781e+00
   3.4298450e+00   1.2921941e-04   7.2550511e-08   1.5745970e+00   7.9979328e-01   4.0031021e+00
   3.5011795e+00   1.2945600e-04   7.2386874e-08   1.3861144e+00   7.0084501e-01   4.0026886e+00
   3.5725139e+00   1.2967674e-04   7.2252852e-08   1.2075176e+00   6.1313580e-01   4.0023306e+00
   3.6438484e+00   1.2988273e-04   7.2144047e-08   1.0387848e+00   5.3578563e-01   4.0020200e+00
   3.7342886e+00   1.3012423e-04   7.2036465e-08   8.3889867e-01   4.5124064e-01   4.0016845e+00
   3.8247288e+00   1.3034543e-04   7.1956810e-08   6.5440372e-01   3.8020546e-01   4.0014044e+00
   3.9151690e+00   1.3054797e-04   7.1899674e-08   4.8482698e-01   3.2103874e-01   4.0011721e+00
   4.0056091e+00   1.3073344e-04   7.1860611e-08   3.2955900e-01   2.7222064e-01   4.0009772e+00
   4.0960493e+00   1.3090336e-04   7.1835962e-08   1.8787677e-01   2.3236956e-01   4.0008159e+00
   4.1864895e+00   1.3105902e-04   7.1822716e-08   5.8971163e-02   2.0024852e-01   4.0006801e+00
   4.2919057e+00   1.3122396e-04   7.1818397e-08  -7.6305689e-02   1.7111466e-01   4.0005506e+00
   4.3973218e+00   1.3137275e-04   7.1823074e-08  -1.9679550e-01   1.4949661e-01   4.0004447e+00
   4.5027380e+00   1.3150702e-04   7.1834285e-08  -3.0386148e-01   1.3410848e-01   4.0003589e+00
   4.6081541e+00   1.3162827e-04   7.1850107e-08  -3.9876852e-01   1.2384953e-01   4.0002893e+00
   4.7135703e+00   1.3173775e-04   7.1869028e-08  -4.8263167e-01   1.1776957e-01   4.0002327e+00
   4.8189864e+00   1.3183650e-04   7.1889873e-08  -5.5638433e-01   1.1503737e-01   4.0001880e+00
   4.9522482e+00   1.3194763e-04   7.1917619e-08  -6.3628341e-01   1.1523295e-01   4.0001427e+00
   5.0855100e+00   1.3204526e-04   7.1945734e-08  -7.0227986e-01   1.1827985e-01   4.0001091e+00
   5.2187718e+00   1.3213104e-04   7.1973319e-08  -7.5509164e-01   1.2301065e-01   4.0000824e+00
   5.3520336e+00   1.3220637e-04   7.1999774e-08  -7.9520670e-01   1.2840658e-01   4.0000627e+00
   5.4852954e+00   1.3227250e-04   7.2024721e-08  -8.2303177e-01   1.3360554e-01   4.0000467e+00
   5.6185572e+00   1.3233058e-04   7.2047958e-08  -8.3902187e-01   1.3791667e-01   4.0000345e+00
   5.7700840e+00   1.3238812e-04   7.2072189e-08  -8.4358650e-01   1.4110260e-01   4.0000230e+00
   5.9216109e+00   1.3243777e-04   7.2094073e-08  -8.3478574e-01   1.4203282e-01   4.0000148e+00
   6.0731377e+00   1.3248059e-04   7.2113678e-08  -8.1408836e-01   1.4053903e-01   4.0000088e+00
   6.2246645e+00   1.3251751e-04   7.2131131e-08  -7.8320739e-01   1.3669800e-01   4.0000053e+00
   6.3761914e+00   1.3254939e-04   7.2146594e-08  -7.4400489e-01   1.3077262e-01   4.0000042e+00
   6.5277182e+00   1.3257690e-04   7.2160238e-08  -6.9838817e-01   1.2314734e-01   4.0000034e+00
   6.7066612e+00   1.3260456e-04   7.2174237e-08  -6.3878918e-01   1.1256188e-01   4.0000025e+00
   6.8856042e+00   1.3262780e-04   7.2186216e-08  -5.7566107e-01   1.0096896e-01   4.0000022e+00
   7.0645471e+00   1.3264734e-04   7.2196437e-08  -5.1147307e-01   8.9043709e-02   4.0000017e+00
   7.2434901e+00   1.3266376e-04   7.2205134e-08  -4.4826821e-01   7.7343409e-02   4.0000014e+00
   7.4224331e+00   1.3267754e-04   7.2212513e-08  -3.8764332e-01   6.6287231e-02   4.0000010e+00
   7.6013761e+00   1.3268911e-04   7.2218765e-08  -3.3076457e-01   5.6158295e-02   4.0000008e+00
   7.8172486e+00   1.3270064e-04   7.2225041e-08  -2.6821202e-01   4.5397450e-02   4.0000006e+00
   8.0331211e+00   1.3270999e-04   7.2230164e-08  -2.1295261e-01   3.6320026e-02   4.0000005e+00
   8.2489937e+00   1.3271756e-04   7.2234338e-08  -1.6517195e-01   2.8882181e-02   4.0000004e+00
   8.4648662e+00   1.3272370e-04   7.2237736e-08  -1.2466920e-01   2.2948136e-02   4.0000003e+00
   8.6807387e+00   1.3272867e-04   7.2240499e-08  -9.0995388e-02   1.8333116e-02   4.0000002e+00
   8.8966113e+00   1.3273269e-04   7.2242745e-08  -6.3563431e-02   1.4834662e-02   4.0000001e+00
   9.1779542e+00   1.3273682e-04   7.2245053e-08  -3.6113567e-02   1.1624135e-02   4.0000001e+00
   9.4592972e+00   1.3273996e-04   7.2246812e-08  -1.6744591e-02   9.5785831e-03   4.0000001e+00
   9.7406402e+00   1.3274235e-04   7.2248151e-08  -4.1232814e-03   8.3738398e-03   4.0000000e+00
   1.0000000e+01   1.3274404e-04   7.2249100e-08   2.5693809e-03   7.7941109e-03   4.0000000e+00


==> nw2_cost_d8.dat <==
	t		uhjb		chjb		ulqr		clqr		cunc
   0.0000000e+00  -1.9139509e+00   1.7350265e+01  -1.2686845e+01   3.3079547e+01   1.6983944e+01
   5.7163940e-05  -1.9148653e+00   1.7339604e+01  -1.2683173e+01   3.3059434e+01   1.6974682e+01
   1.1432788e-04  -1.9157789e+00   1.7328960e+01  -1.2679506e+01   3.3039353e+01   1.6965437e+01
   1.7149182e-04  -1.9166917e+00   1.7318334e+01  -1.2675842e+01   3.3019304e+01   1.6956208e+01
   4.3457648e-04  -1.9208821e+00   1.7269642e+01  -1.2659034e+01   3.2927439e+01   1.6913933e+01
   6.9766114e-04  -1.9250548e+00   1.7221311e+01  -1.2642312e+01   3.2836254e+01   1.6871993e+01
   9.6074580e-04  -1.9292096e+00   1.7173339e+01  -1.2625679e+01   3.2745747e+01   1.6830389e+01
   1.2238305e-03  -1.9333464e+00   1.7125721e+01  -1.2609132e+01   3.2655912e+01   1.6789117e+01
   1.8736825e-03  -1.9434896e+00   1.7009589e+01  -1.2568627e+01   3.2436828e+01   1.6688560e+01
   2.5235345e-03  -1.9535265e+00   1.6895528e+01  -1.2528634e+01   3.2221668e+01   1.6589938e+01
   3.1733865e-03  -1.9634593e+00   1.6783470e+01  -1.2489140e+01   3.2010311e+01   1.6493190e+01
   3.8232386e-03  -1.9732899e+00   1.6673353e+01  -1.2450132e+01   3.1802641e+01   1.6398256e+01
   5.3588998e-03  -1.9961246e+00   1.6420508e+01  -1.2359818e+01   3.1325931e+01   1.6180812e+01
   6.8945611e-03  -2.0184229e+00   1.6177419e+01  -1.2271995e+01   3.0867827e+01   1.5972494e+01
   8.4302224e-03  -2.0402076e+00   1.5943405e+01  -1.2186520e+01   3.0427075e+01   1.5772665e+01
   9.9658837e-03  -2.0615000e+00   1.5717854e+01  -1.2103261e+01   3.0002539e+01   1.5580752e+01
   1.1501545e-02  -2.0823199e+00   1.5500211e+01  -1.2022099e+01   2.9593194e+01   1.5396235e+01
   1.3208132e-02  -2.1049252e+00   1.5267010e+01  -1.1934229e+01   2.9154968e+01   1.5199284e+01
   1.4914719e-02  -2.1269936e+00   1.5042324e+01  -1.1848674e+01   2.8733175e+01   1.5010293e+01
   1.6621306e-02  -2.1485473e+00   1.4825585e+01  -1.1765307e+01   2.8326754e+01   1.4828729e+01
   1.8327893e-02  -2.1696070e+00   1.4616275e+01  -1.1684010e+01   2.7934734e+01   1.4654103e+01
   2.0034480e-02  -2.1901923e+00   1.4413924e+01  -1.1604675e+01   2.7556231e+01   1.4485970e+01
   2.1741067e-02  -2.2103215e+00   1.4218100e+01  -1.1527203e+01   2.7190437e+01   1.4323926e+01
   2.4359522e-02  -2.2403580e+00   1.3929441e+01  -1.1411749e+01   2.6652214e+01   1.4086290e+01
   2.6977977e-02  -2.2694178e+00   1.3653953e+01  -1.1300163e+01   2.6139765e+01   1.3860910e+01
   2.9596431e-02  -2.2975526e+00   1.3390515e+01  -1.1192174e+01   2.5650966e+01   1.3646724e+01
   3.2214886e-02  -2.3248096e+00   1.3138134e+01  -1.1087543e+01   2.5183931e+01   1.3442794e+01
   3.4833340e-02  -2.3512319e+00   1.2895931e+01  -1.0986049e+01   2.4736986e+01   1.3248286e+01
   3.7451795e-02  -2.3768589e+00   1.2663122e+01  -1.0887497e+01   2.4308634e+01   1.3062456e+01
   4.0584081e-02  -2.4065202e+00   1.2395994e+01  -1.0773223e+01   2.3818781e+01   1.2850636e+01
   4.3716367e-02  -2.4351505e+00   1.2140247e+01  -1.0662630e+01   2.3351583e+01   1.2649280e+01
   4.6848653e-02  -2.4628004e+00   1.1894945e+01  -1.0555474e+01   2.2905235e+01   1.2457503e+01
   4.9980939e-02  -2.4895151e+00   1.1659259e+01  -1.0451535e+01   2.2478135e+01   1.2274516e+01
   5.3113225e-02  -2.5153360e+00   1.1432450e+01  -1.0350613e+01   2.2068854e+01   1.2099624e+01
   5.6245512e-02  -2.5403002e+00   1.1213861e+01  -1.0252529e+01   2.1676116e+01   1.1932206e+01
   6.0062781e-02  -2.5696144e+00   1.0957733e+01  -1.0136597e+01   2.1218201e+01   1.1737477e+01
   6.3880049e-02  -2.5977612e+00   1.0711995e+01  -1.0024373e+01   2.0781309e+01   1.1552136e+01
   6.7697318e-02  -2.6247895e+00   1.0475814e+01  -9.9156186e+00   2.0363805e+01   1.1375399e+01
   7.1514587e-02  -2.6507429e+00   1.0248450e+01  -9.8101200e+00   1.9964237e+01   1.1206575e+01
   7.5331856e-02  -2.6756604e+00   1.0029249e+01  -9.7076839e+00   1.9581309e+01   1.1045053e+01
   7.9149125e-02  -2.6995768e+00   9.8176230e+00  -9.6081353e+00   1.9213862e+01   1.0890287e+01
   8.4075106e-02  -2.7290102e+00   9.5548828e+00  -9.4836842e+00   1.8760890e+01   1.0699771e+01
   8.9001086e-02  -2.7568874e+00   9.3028894e+00  -9.3634696e+00   1.8329976e+01   1.0518777e+01
   9.3927066e-02  -2.7832598e+00   9.0607668e+00  -9.2472168e+00   1.7919365e+01   1.0346499e+01
   9.8853047e-02  -2.8081725e+00   8.8277435e+00  -9.1346794e+00   1.7527505e+01   1.0182230e+01
   1.0377903e-01  -2.8316646e+00   8.6031366e+00  -9.0256356e+00   1.7153016e+01   1.0025348e+01
   1.0870501e-01  -2.8537705e+00   8.3863390e+00  -8.9198848e+00   1.6794665e+01   9.8753006e+00
   1.1363099e-01  -2.8745203e+00   8.1768083e+00  -8.8172446e+00   1.6451347e+01   9.7315964e+00
   1.2007037e-01  -2.8996440e+00   7.9130614e+00  -8.6874872e+00   1.6023577e+01   9.5525842e+00
   1.2650974e-01  -2.9225471e+00   7.6599443e+00  -8.5624281e+00   1.5617818e+01   9.3827984e+00
   1.3294912e-01  -2.9432738e+00   7.4166141e+00  -8.4417672e+00   1.5232318e+01   9.2214801e+00
   1.3938850e-01  -2.9618624e+00   7.1823288e+00  -8.3252351e+00   1.4865527e+01   9.0679620e+00
   1.4582788e-01  -2.9783465e+00   6.9564325e+00  -8.2125880e+00   1.4516059e+01   8.9216536e+00
   1.5226726e-01  -2.9927556e+00   6.7383430e+00  -8.1036049e+00   1.4182677e+01   8.7820294e+00
   1.5870664e-01  -3.0051170e+00   6.5275420e+00  -7.9980843e+00   1.3864263e+01   8.6486194e+00
   1.6739831e-01  -3.0185985e+00   6.2537551e+00  -7.8608229e+00   1.3456450e+01   8.4776605e+00
   1.7608998e-01  -3.0284525e+00   5.9914068e+00  -7.7291256e+00   1.3071876e+01   8.3163372e+00
   1.8478165e-01  -3.0347355e+00   5.7396302e+00  -7.6026250e+00   1.2708593e+01   8.1638412e+00
   1.9347332e-01  -3.0375043e+00   5.4976735e+00  -7.4809902e+00   1.2364875e+01   8.0194587e+00
   2.0216499e-01  -3.0368184e+00   5.2648838e+00  -7.3639220e+00   1.2039186e+01   7.8825570e+00
   2.1085666e-01  -3.0327414e+00   5.0406926e+00  -7.2511484e+00   1.1730152e+01   7.7525714e+00
   2.1954833e-01  -3.0253422e+00   4.8246052e+00  -7.1424213e+00   1.1436538e+01   7.6289959e+00
   2.3101582e-01  -3.0106254e+00   4.5511837e+00  -7.0047799e+00   1.1070879e+01   7.4749980e+00
   2.4248331e-01  -2.9904499e+00   4.2902779e+00  -6.8733157e+00   1.0727860e+01   7.3304397e+00
   2.5395080e-01  -2.9650322e+00   4.0411820e+00  -6.7476037e+00   1.0405477e+01   7.1945017e+00
   2.6541829e-01  -2.9346129e+00   3.8033060e+00  -6.6272603e+00   1.0101959e+01   7.0664594e+00
   2.7688578e-01  -2.8994570e+00   3.5761559e+00  -6.5119378e+00   9.8157313e+00   6.9456691e+00
   2.8835327e-01  -2.8598525e+00   3.3593146e+00  -6.4013201e+00   9.5453903e+00   6.8315567e+00
   2.9982076e-01  -2.8161081e+00   3.1524266e+00  -6.2951184e+00   9.2896802e+00   6.7236080e+00
   3.1322219e-01  -2.7601780e+00   2.9228508e+00  -6.1762498e+00   9.0078836e+00   6.6046487e+00
   3.2662362e-01  -2.6995853e+00   2.7060177e+00  -6.0626679e+00   8.7429271e+00   6.4928182e+00
   3.4002505e-01  -2.6348930e+00   2.5015388e+00  -5.9540239e+00   8.4933842e+00   6.3875292e+00
   3.5342648e-01  -2.5666731e+00   2.3090505e+00  -5.8500002e+00   8.2579837e+00   6.2882575e+00
   3.6682791e-01  -2.4954971e+00   2.1281987e+00  -5.7503066e+00   8.0355892e+00   6.1945336e+00
   3.8022933e-01  -2.4219275e+00   1.9586280e+00  -5.6546776e+00   7.8251811e+00   6.1059354e+00
   3.9363076e-01  -2.3465094e+00   1.7999730e+00  -5.5628696e+00   7.6258429e+00   6.0220825e+00
   4.0992831e-01  -2.2530528e+00   1.6211911e+00  -5.4560480e+00   7.3971556e+00   5.9260090e+00
   4.2622586e-01  -2.1585076e+00   1.4572725e+00  -5.3541791e+00   7.1822916e+00   5.8358927e+00
   4.4252341e-01  -2.0636727e+00   1.3074623e+00  -5.2569288e+00   6.9800698e+00   5.7512396e+00
   4.5882096e-01  -1.9692619e+00   1.1709733e+00  -5.1639931e+00   6.7894383e+00   5.6716081e+00
   4.7511851e-01  -1.8759006e+00   1.0469941e+00  -5.0750945e+00   6.6094572e+00   5.5966028e+00
   4.9141606e-01  -1.7841250e+00   9.3469969e-01  -4.9899794e+00   6.4392841e+00   5.5258685e+00
   5.0771361e-01  -1.6943847e+00   8.3326256e-01  -4.9084153e+00   6.2781620e+00   5.4590849e+00
   5.2795629e-01  -1.5863007e+00   7.2115692e-01  -4.8117318e+00   6.0896197e+00   5.3812031e+00
   5.4819897e-01  -1.4824605e+00   6.2300943e-01  -4.7198253e+00   5.9128256e+00   5.3084749e+00
   5.6844164e-01  -1.3832461e+00   5.3735838e-01  -4.6323585e+00   5.7467470e+00   5.2404592e+00
   5.8868432e-01  -1.2889022e+00   4.6282772e-01  -4.5490254e+00   5.5904672e+00   5.1767629e+00
   6.0892700e-01  -1.1995575e+00   3.9813948e-01  -4.4695476e+00   5.4431695e+00   5.1170344e+00
   6.2916967e-01  -1.1152465e+00   3.4212067e-01  -4.3936714e+00   5.3041246e+00   5.0609589e+00
   6.4941235e-01  -1.0359276e+00   2.9370566e-01  -4.3211650e+00   5.1726788e+00   5.0082529e+00
   6.7160507e-01  -9.5458413e-01   2.4822946e-01  -4.2452948e+00   5.0366080e+00   4.9540395e+00
   6.9379779e-01  -8.7892709e-01   2.0961781e-01  -4.1729643e+00   4.9082724e+00   4.9032669e+00
   7.1599051e-01  -8.0871886e-01   1.7688529e-01  -4.1039401e+00   4.7870512e+00   4.8556630e+00
   7.3818323e-01  -7.4369213e-01   1.4917342e-01  -4.0380088e+00   4.6723875e+00   4.8109833e+00
   7.6037595e-01  -6.8356213e-01   1.2573852e-01  -3.9749749e+00   4.5637806e+00   4.7690064e+00
   7.8256867e-01  -6.2803618e-01   1.0593940e-01  -3.9146588e+00   4.4607787e+00   4.7295322e+00
   8.0476138e-01  -5.7682091e-01   8.9225556e-02  -3.8568952e+00   4.3629734e+00   4.6923783e+00
   8.3050939e-01  -5.2242197e-01   7.3082196e-02  -3.7928764e+00   4.2555249e+00   4.6519628e+00
   8.5625740e-01  -4.7300091e-01   5.9839876e-02  -3.7318708e+00   4.1540532e+00   4.6142146e+00
   8.8200541e-01  -4.2814234e-01   4.8984107e-02  -3.6736791e+00   4.0580911e+00   4.5789241e+00
   9.0775341e-01  -3.8745485e-01   4.0089358e-02  -3.6181188e+00   3.9672179e+00   4.5459008e+00
   9.3350142e-01  -3.5057269e-01   3.2804426e-02  -3.5650226e+00   3.8810547e+00   4.5149732e+00
   9.5924943e-01  -3.1715632e-01   2.6839976e-02  -3.5142366e+00   3.7992587e+00   4.4859853e+00
   9.9181263e-01  -2.7937240e-01   2.0821398e-02  -3.4530971e+00   3.7015855e+00   4.4518822e+00
   1.0243758e+00  -2.4605558e-01   1.6151013e-02  -3.3951656e+00   3.6098389e+00   4.4203965e+00
   1.0569390e+00  -2.1668929e-01   1.2527717e-02  -3.3402054e+00   3.5235182e+00   4.3912974e+00
   1.0895022e+00  -1.9081299e-01   9.7172546e-03  -3.2880020e+00   3.4421768e+00   4.3643784e+00
   1.1220654e+00  -1.6801735e-01   7.5375506e-03  -3.2383603e+00   3.3654153e+00   4.3394544e+00
   1.1546286e+00  -1.4793938e-01   5.8471805e-03  -3.1911025e+00   3.2928756e+00   4.3163589e+00
   1.1871918e+00  -1.3025765e-01   4.5363459e-03  -3.1460663e+00   3.2242356e+00   4.2949416e+00
   1.2197550e+00  -1.1468790e-01   3.5198376e-03  -3.1031033e+00   3.1592046e+00   4.2750666e+00
   1.2523182e+00  -1.0097904e-01   2.7315527e-03  -3.0620775e+00   3.0975200e+00   4.2566108e+00
   1.2848814e+00  -8.8909488e-02   2.1202233e-03  -3.0228639e+00   3.0389438e+00   4.2394626e+00
   1.3174446e+00  -7.8283781e-02   1.6460933e-03  -2.9853477e+00   2.9832594e+00   4.2235206e+00
   1.3500078e+00  -6.8929588e-02   1.2783367e-03  -2.9494230e+00   2.9302699e+00   4.2086922e+00
   1.3769821e+00  -6.2034740e-02   1.0370158e-03  -2.9207996e+00   2.8882870e+00   4.1971918e+00
   1.4039564e+00  -5.5830987e-02   8.4145554e-04  -2.8931496e+00   2.8479355e+00   4.1863532e+00
   1.4309307e+00  -5.0249154e-02   6.8296115e-04  -2.8664246e+00   2.8091278e+00   4.1761353e+00
   1.4579050e+00  -4.5226962e-02   5.5449099e-04  -2.8405793e+00   2.7717824e+00   4.1664999e+00
   1.4848793e+00  -4.0708341e-02   4.5034223e-04  -2.8155710e+00   2.7358232e+00   4.1574113e+00
   1.5118535e+00  -3.6642831e-02   3.6589659e-04  -2.7913596e+00   2.7011794e+00   4.1488365e+00
   1.5388278e+00  -3.2985027e-02   2.9741405e-04  -2.7679074e+00   2.6677846e+00   4.1407446e+00
   1.5668698e+00  -2.9570830e-02   2.3989716e-04  -2.7442937e+00   2.6343257e+00   4.1328134e+00
   1.5949117e+00  -2.6511887e-02   1.9361675e-04  -2.7214246e+00   2.6020844e+00   4.1253427e+00
   1.6229536e+00  -2.3771247e-02   1.5636722e-04  -2.6992646e+00   2.5709997e+00   4.1183044e+00
   1.6509955e+00  -2.1315801e-02   1.2637694e-04  -2.6777804e+00   2.5410147e+00   4.1116721e+00
   1.6790375e+00  -1.9115883e-02   1.0222274e-04  -2.6569407e+00   2.5120757e+00   4.1054211e+00
   1.7070794e+00  -1.7144912e-02   8.2761316e-05  -2.6367157e+00   2.4841325e+00   4.0995285e+00
   1.7351213e+00  -1.5379069e-02   6.7074066e-05  -2.6170775e+00   2.4571380e+00   4.0939726e+00
   1.7631633e+00  -1.3797012e-02   5.4422882e-05  -2.5979997e+00   2.4310479e+00   4.0887336e+00
   1.7912052e+00  -1.2379621e-02   4.4214620e-05  -2.5794572e+00   2.4058204e+00   4.0837924e+00
   1.8192471e+00  -1.1109762e-02   3.5972564e-05  -2.5614264e+00   2.3814162e+00   4.0791314e+00
   1.8472890e+00  -9.9720859e-03   2.9313521e-05  -2.5438849e+00   2.3577984e+00   4.0747347e+00
   1.8753310e+00  -8.9528383e-03   2.3929419e-05  -2.5268114e+00   2.3349318e+00   4.0705866e+00
   1.9033729e+00  -8.0396965e-03   1.9572544e-05  -2.5101858e+00   2.3127837e+00   4.0666722e+00
   1.9314148e+00  -7.2216196e-03   1.6043666e-05  -2.4939889e+00   2.2913227e+00   4.0629788e+00
   1.9594568e+00  -6.4887155e-03   1.3182521e-05  -2.4782027e+00   2.2705193e+00   4.0594927e+00
   1.9874987e+00  -5.8321210e-03   1.0860154e-05  -2.4628098e+00   2.2503458e+00   4.0562024e+00
   2.0155406e+00  -5.2438952e-03   8.9727737e-06  -2.4477939e+00   2.2307756e+00   4.0530968e+00
   2.0435825e+00  -4.7169234e-03   7.4368162e-06  -2.4331393e+00   2.2117837e+00   4.0501647e+00
   2.0716245e+00  -4.2448309e-03   6.1849804e-06  -2.4188312e+00   2.1933463e+00   4.0473966e+00
   2.0996664e+00  -3.8219066e-03   5.1630413e-06  -2.4048555e+00   2.1754409e+00   4.0447830e+00
   2.1277083e+00  -3.4430334e-03   4.3272904e-06  -2.3911987e+00   2.1580460e+00   4.0423148e+00
   2.1557503e+00  -3.1036267e-03   3.6424798e-06  -2.3778479e+00   2.1411414e+00   4.0399841e+00
   2.1837922e+00  -2.7995789e-03   3.0801686e-06  -2.3647909e+00   2.1247077e+00   4.0377829e+00
   2.2118341e+00  -2.5272098e-03   2.6173953e-06  -2.3520159e+00   2.1087265e+00   4.0357039e+00
   2.2398760e+00  -2.2832221e-03   2.2356094e-06  -2.3395118e+00   2.0931803e+00   4.0337404e+00
   2.2679180e+00  -2.0646616e-03   1.9198136e-06  -2.3272679e+00   2.0780524e+00   4.0318853e+00
   2.2959599e+00  -1.8688817e-03   1.6578731e-06  -2.3152740e+00   2.0633270e+00   4.0301331e+00
   2.3240018e+00  -1.6935108e-03   1.4399605e-06  -2.3035204e+00   2.0489888e+00   4.0284782e+00
   2.3473185e+00  -1.5616974e-03   1.2865191e-06  -2.2939234e+00   2.0373512e+00   4.0271720e+00
   2.3706352e+00  -1.4414177e-03   1.1542074e-06  -2.2844809e+00   2.0259634e+00   4.0259259e+00
   2.3939519e+00  -1.3316641e-03   1.0398492e-06  -2.2751878e+00   2.0148178e+00   4.0247375e+00
   2.4172686e+00  -1.2315172e-03   9.4076955e-07  -2.2660394e+00   2.0039069e+00   4.0236042e+00
   2.4405853e+00  -1.1401376e-03   8.5471411e-07  -2.2570309e+00   1.9932238e+00   4.0225231e+00
   2.4639020e+00  -1.0567592e-03   7.7978086e-07  -2.2481580e+00   1.9827615e+00   4.0214916e+00
   2.4872187e+00  -9.8068298e-04   7.1436335e-07  -2.2394162e+00   1.9725135e+00   4.0205077e+00
   2.5105354e+00  -9.1127091e-04   6.5710316e-07  -2.2308014e+00   1.9624734e+00   4.0195692e+00
   2.5299367e+00  -8.5817352e-04   6.1484274e-07  -2.2237271e+00   1.9542734e+00   4.0188213e+00
   2.5493380e+00  -8.0897751e-04   5.7686170e-07  -2.2167357e+00   1.9462098e+00   4.0181019e+00
   2.5687393e+00  -7.6339702e-04   5.4266362e-07  -2.2098249e+00   1.9382792e+00   4.0174102e+00
   2.5881406e+00  -7.2116713e-04   5.1181492e-07  -2.2029925e+00   1.9304784e+00   4.0167450e+00
   2.6037706e+00  -6.8941532e-04   4.8913925e-07  -2.1975440e+00   1.9242863e+00   4.0162278e+00
   2.6194006e+00  -6.5955858e-04   4.6821481e-07  -2.1921440e+00   1.9181749e+00   4.0157266e+00
   2.6350306e+00  -6.3148418e-04   4.4888370e-07  -2.1867914e+00   1.9121426e+00   4.0152408e+00
   2.6506607e+00  -6.0508613e-04   4.3100387e-07  -2.1814854e+00   1.9061879e+00   4.0147701e+00
   2.6662907e+00  -5.8026469e-04   4.1444739e-07  -2.1762248e+00   1.9003093e+00   4.0143140e+00
   2.6819207e+00  -5.5692609e-04   3.9909897e-07  -2.1710087e+00   1.8945055e+00   4.0138720e+00
   2.6975507e+00  -5.3498210e-04   3.8485462e-07  -2.1658361e+00   1.8887750e+00   4.0134438e+00
   2.7147696e+00  -5.1232275e-04   3.7032830e-07  -2.1601871e+00   1.8825451e+00   4.0129874e+00
   2.7319884e+00  -4.9115133e-04   3.5691527e-07  -2.1545885e+00   1.8764008e+00   4.0125464e+00
   2.7492073e+00  -4.7137061e-04   3.4451443e-07  -2.1490392e+00   1.8703402e+00   4.0121204e+00
   2.7664262e+00  -4.5288969e-04   3.3303516e-07  -2.1435380e+00   1.8643617e+00   4.0117090e+00
   2.7836450e+00  -4.3562360e-04   3.2239610e-07  -2.1380838e+00   1.8584636e+00   4.0113117e+00
   2.8008639e+00  -4.1949294e-04   3.1252414e-07  -2.1326755e+00   1.8526443e+00   4.0109279e+00
   2.8145727e+00  -4.0741267e-04   3.0516898e-07  -2.1284016e+00   1.8480665e+00   4.0106315e+00
   2.8282816e+00  -3.9596969e-04   2.9822802e-07  -2.1241557e+00   1.8435369e+00   4.0103432e+00
   2.8419904e+00  -3.8513062e-04   2.9167343e-07  -2.1199370e+00   1.8390547e+00   4.0100628e+00
   2.8556993e+00  -3.7486378e-04   2.8547957e-07  -2.1157451e+00   1.8346191e+00   4.0097900e+00
   2.8694081e+00  -3.6513919e-04   2.7962275e-07  -2.1115794e+00   1.8302295e+00   4.0095246e+00
   2.8831170e+00  -3.5592840e-04   2.7408114e-07  -2.1074395e+00   1.8258851e+00   4.0092665e+00
   2.8968258e+00  -3.4720447e-04   2.6883453e-07  -2.1033249e+00   1.8215851e+00   4.0090155e+00
   2.9195378e+00  -3.3375479e-04   2.6074200e-07  -2.0965623e+00   1.8145574e+00   4.0086146e+00
   2.9422498e+00  -3.2146373e-04   2.5333166e-07  -2.0898655e+00   1.8076468e+00   4.0082313e+00
   2.9649617e+00  -3.1023234e-04   2.4653576e-07  -2.0832324e+00   1.8008504e+00   4.0078652e+00
   2.9876737e+00  -2.9997008e-04   2.4029441e-07  -2.0766610e+00   1.7941654e+00   4.0075155e+00
   3.0103857e+00  -2.9059414e-04   2.3455455e-07  -2.0701492e+00   1.7875890e+00   4.0071815e+00
   3.0330976e+00  -2.8202878e-04   2.2926903e-07  -2.0636951e+00   1.7811185e+00   4.0068625e+00
   3.0558096e+00  -2.7420470e-04   2.2439591e-07  -2.0572968e+00   1.7747513e+00   4.0065576e+00
   3.0844062e+00  -2.6531031e-04   2.1878927e-07  -2.0493172e+00   1.7668774e+00   4.0061929e+00
   3.1130028e+00  -2.5737654e-04   2.1371148e-07  -2.0414196e+00   1.7591584e+00   4.0058485e+00
   3.1415993e+00  -2.5030106e-04   2.0910510e-07  -2.0336004e+00   1.7515897e+00   4.0055236e+00
   3.1701959e+00  -2.4399240e-04   2.0491994e-07  -2.0258564e+00   1.7441668e+00   4.0052166e+00
   3.1987925e+00  -2.3836879e-04   2.0111196e-07  -2.0181843e+00   1.7368854e+00   4.0049267e+00
   3.2273891e+00  -2.3335716e-04   1.9764248e-07  -2.0105808e+00   1.7297413e+00   4.0046529e+00
   3.2559856e+00  -2.2889220e-04   1.9447733e-07  -2.0030430e+00   1.7227306e+00   4.0043944e+00
   3.2921222e+00  -2.2394167e-04   1.9086633e-07  -1.9936070e+00   1.7140562e+00   4.0040881e+00
   3.3282587e+00  -2.1966752e-04   1.8764016e-07  -1.9842654e+00   1.7055814e+00   4.0038031e+00
   3.3643953e+00  -2.1597962e-04   1.8475293e-07  -1.9750124e+00   1.6972991e+00   4.0035380e+00
   3.4005318e+00  -2.1279978e-04   1.8216495e-07  -1.9658429e+00   1.6892027e+00   4.0032914e+00
   3.4366683e+00  -2.1006019e-04   1.7984177e-07  -1.9567515e+00   1.6812860e+00   4.0030618e+00
   3.4728049e+00  -2.0770200e-04   1.7775341e-07  -1.9477333e+00   1.6735428e+00   4.0028484e+00
   3.5089414e+00  -2.0567416e-04   1.7587367e-07  -1.9387836e+00   1.6659676e+00   4.0026498e+00
   3.5541358e+00  -2.0353604e-04   1.7378174e-07  -1.9276797e+00   1.6567217e+00   4.0024204e+00
   3.5993301e+00  -2.0177188e-04   1.7194175e-07  -1.9166668e+00   1.6477202e+00   4.0022109e+00
   3.6445245e+00  -2.0031979e-04   1.7032067e-07  -1.9057365e+00   1.6389536e+00   4.0020197e+00
   3.6897188e+00  -1.9912799e-04   1.6889027e-07  -1.8948806e+00   1.6304132e+00   4.0018452e+00
   3.7349132e+00  -1.9815316e-04   1.6762633e-07  -1.8840915e+00   1.6220910e+00   4.0016857e+00
   3.7801075e+00  -1.9735908e-04   1.6650806e-07  -1.8733617e+00   1.6139794e+00   4.0015403e+00
   3.8253019e+00  -1.9671543e-04   1.6551747e-07  -1.8626841e+00   1.6060714e+00   4.0014082e+00
   3.8825578e+00  -1.9607683e-04   1.6442185e-07  -1.8492212e+00   1.5963352e+00   4.0012568e+00
   3.9398136e+00  -1.9559713e-04   1.6347956e-07  -1.8358179e+00   1.5869031e+00   4.0011216e+00
   3.9970695e+00  -1.9524269e-04   1.6266807e-07  -1.8224615e+00   1.5777644e+00   4.0010012e+00
   4.0543254e+00  -1.9498676e-04   1.6196848e-07  -1.8091401e+00   1.5689093e+00   4.0008935e+00
   4.1115812e+00  -1.9480806e-04   1.6136485e-07  -1.7958423e+00   1.5603290e+00   4.0007972e+00
   4.1688371e+00  -1.9468968e-04   1.6084370e-07  -1.7825572e+00   1.5520160e+00   4.0007111e+00
   4.2260929e+00  -1.9461814e-04   1.6039357e-07  -1.7692745e+00   1.5439634e+00   4.0006339e+00
   4.3007705e+00  -1.9457790e-04   1.5989730e-07  -1.7519381e+00   1.5338426e+00   4.0005457e+00
   4.3754481e+00  -1.9458123e-04   1.5948738e-07  -1.7345695e+00   1.5241449e+00   4.0004697e+00
   4.4501256e+00  -1.9461468e-04   1.5914907e-07  -1.7171502e+00   1.5148623e+00   4.0004045e+00
   4.5248032e+00  -1.9466845e-04   1.5887026e-07  -1.6996635e+00   1.5059892e+00   4.0003490e+00
   4.5994808e+00  -1.9473536e-04   1.5864098e-07  -1.6820942e+00   1.4975221e+00   4.0003010e+00
   4.6741583e+00  -1.9481021e-04   1.5845301e-07  -1.6644289e+00   1.4894595e+00   4.0002600e+00
   4.7488359e+00  -1.9488921e-04   1.5829949e-07  -1.6466560e+00   1.4818020e+00   4.0002247e+00
   4.8543326e+00  -1.9500291e-04   1.5813050e-07  -1.6213461e+00   1.4716791e+00   4.0001827e+00
   4.9598292e+00  -1.9511468e-04   1.5800611e-07  -1.5957813e+00   1.4623803e+00   4.0001482e+00
   5.0653259e+00  -1.9522156e-04   1.5791624e-07  -1.5699493e+00   1.4539216e+00   4.0001195e+00
   5.1708226e+00  -1.9532199e-04   1.5785303e-07  -1.5438469e+00   1.4463226e+00   4.0000958e+00
   5.2763193e+00  -1.9541528e-04   1.5781035e-07  -1.5174809e+00   1.4396048e+00   4.0000770e+00
   5.3818160e+00  -1.9550124e-04   1.5778340e-07  -1.4908682e+00   1.4337898e+00   4.0000619e+00
   5.4873126e+00  -1.9557995e-04   1.5776837e-07  -1.4640371e+00   1.4288972e+00   4.0000505e+00
   5.6178313e+00  -1.9566777e-04   1.5776195e-07  -1.4305996e+00   1.4241434e+00   4.0000395e+00
   5.7483499e+00  -1.9574584e-04   1.5776505e-07  -1.3969872e+00   1.4208402e+00   4.0000311e+00
   5.8788685e+00  -1.9581504e-04   1.5777454e-07  -1.3633239e+00   1.4189818e+00   4.0000243e+00
   6.0093872e+00  -1.9587619e-04   1.5778808e-07  -1.3297564e+00   1.4185355e+00   4.0000186e+00
   6.1399058e+00  -1.9593013e-04   1.5780400e-07  -1.2964498e+00   1.4194379e+00   4.0000137e+00
   6.2704244e+00  -1.9597778e-04   1.5782115e-07  -1.2635823e+00   1.4215927e+00   4.0000098e+00
   6.4009431e+00  -1.9601988e-04   1.5783870e-07  -1.2313373e+00   1.4248720e+00   4.0000069e+00
   6.5314617e+00  -1.9605693e-04   1.5785599e-07  -1.1998962e+00   1.4291198e+00   4.0000049e+00
   6.6625624e+00  -1.9608962e-04   1.5787270e-07  -1.1692967e+00   1.4341824e+00   4.0000038e+00
   6.7936632e+00  -1.9611844e-04   1.5788854e-07  -1.1398369e+00   1.4398491e+00   4.0000033e+00
   6.9247639e+00  -1.9614387e-04   1.5790337e-07  -1.1116489e+00   1.4459223e+00   4.0000028e+00
   7.0558646e+00  -1.9616624e-04   1.5791710e-07  -1.0848363e+00   1.4522099e+00   4.0000022e+00
   7.1869654e+00  -1.9618588e-04   1.5792969e-07  -1.0594728e+00   1.4585337e+00   4.0000019e+00
   7.3180661e+00  -1.9620316e-04   1.5794117e-07  -1.0356012e+00   1.4647364e+00   4.0000016e+00
   7.4824902e+00  -1.9622201e-04   1.5795409e-07  -1.0077906e+00   1.4721443e+00   4.0000012e+00
   7.6469142e+00  -1.9623811e-04   1.5796548e-07  -9.8232005e-01   1.4789552e+00   4.0000009e+00
   7.8113383e+00  -1.9625179e-04   1.5797542e-07  -9.5911117e-01   1.4850354e+00   4.0000007e+00
   7.9757623e+00  -1.9626336e-04   1.5798405e-07  -9.3804821e-01   1.4903114e+00   4.0000005e+00
   8.1401864e+00  -1.9627325e-04   1.5799153e-07  -9.1899097e-01   1.4947601e+00   4.0000003e+00
   8.3046104e+00  -1.9628174e-04   1.5799803e-07  -9.0178599e-01   1.4983980e+00   4.0000002e+00
   8.4754654e+00  -1.9628925e-04   1.5800387e-07  -8.8570110e-01   1.5013671e+00   4.0000002e+00
   8.6463204e+00  -1.9629552e-04   1.5800883e-07  -8.7127149e-01   1.5035803e+00   4.0000002e+00
   8.8171754e+00  -1.9630078e-04   1.5801305e-07  -8.5833089e-01   1.5051207e+00   4.0000001e+00
   8.9880304e+00  -1.9630536e-04   1.5801667e-07  -8.4672436e-01   1.5060760e+00   4.0000001e+00
   9.1588854e+00  -1.9630931e-04   1.5801979e-07  -8.3630994e-01   1.5065333e+00   4.0000001e+00
   9.3297404e+00  -1.9631254e-04   1.5802243e-07  -8.2695916e-01   1.5065749e+00   4.0000000e+00
   9.5194387e+00  -1.9631550e-04   1.5802490e-07  -8.1768356e-01   1.5062262e+00   4.0000000e+00
   9.7091370e+00  -1.9631802e-04   1.5802696e-07  -8.0943749e-01   1.5055509e+00   4.0000000e+00
   9.8988353e+00  -1.9632015e-04   1.5802869e-07  -8.0209827e-01   1.5046293e+00   4.0000000e+00
   1.0000000e+01  -1.9632114e-04   1.5802949e-07  -7.9851755e-01   1.5040610e+00   4.0000000e+00


==> nw2_cost_d9.dat <==
	t		uhjb		chjb		ulqr		clqr		cunc
   0.0000000e+00  -2.0135338e+00   1.7464016e+01  -1.2683802e+01   3.3146467e+01   1.7058585e+01
   5.6565372e-05  -2.0144864e+00   1.7453154e+01  -1.2680201e+01   3.3126403e+01   1.7049160e+01
   1.1313074e-04  -2.0154383e+00   1.7442310e+01  -1.2676605e+01   3.3106371e+01   1.7039752e+01
   1.6969612e-04  -2.0163893e+00   1.7431484e+01  -1.2673012e+01   3.3086369e+01   1.7030361e+01
   4.3009638e-04  -2.0207579e+00   1.7381864e+01  -1.2656526e+01   3.2994706e+01   1.6987333e+01
   6.9049664e-04  -2.0251097e+00   1.7332615e+01  -1.2640127e+01   3.2903728e+01   1.6944650e+01
   9.5089690e-04  -2.0294444e+00   1.7283736e+01  -1.2623816e+01   3.2813433e+01   1.6902311e+01
   1.2112972e-03  -2.0337621e+00   1.7235222e+01  -1.2607592e+01   3.2723810e+01   1.6860312e+01
   1.8527274e-03  -2.0443267e+00   1.7117247e+01  -1.2567992e+01   3.2505870e+01   1.6758280e+01
   2.4941577e-03  -2.0547914e+00   1.7001392e+01  -1.2528901e+01   3.2291849e+01   1.6658223e+01
   3.1355879e-03  -2.0651584e+00   1.6887590e+01  -1.2490306e+01   3.2081624e+01   1.6560079e+01
   3.7770182e-03  -2.0754299e+00   1.6775776e+01  -1.2452193e+01   3.1875083e+01   1.6463789e+01
   5.2916889e-03  -2.0993173e+00   1.6519288e+01  -1.2364035e+01   3.1401322e+01   1.6243448e+01
   6.8063597e-03  -2.1227104e+00   1.6272791e+01  -1.2278340e+01   3.0946082e+01   1.6032423e+01
   8.3210304e-03  -2.1456346e+00   1.6035594e+01  -1.2194962e+01   3.0508109e+01   1.5830069e+01
   9.8357012e-03  -2.1681127e+00   1.5807072e+01  -1.2113773e+01   3.0086278e+01   1.5635803e+01
   1.1350372e-02  -2.1901658e+00   1.5586660e+01  -1.2034654e+01   2.9679563e+01   1.5449098e+01
   1.3035655e-02  -2.2142271e+00   1.5350323e+01  -1.1948923e+01   2.9243671e+01   1.5249661e+01
   1.4720939e-02  -2.2378109e+00   1.5122743e+01  -1.1865480e+01   2.8824173e+01   1.5058383e+01
   1.6406223e-02  -2.2609400e+00   1.4903335e+01  -1.1784201e+01   2.8420008e+01   1.4874716e+01
   1.8091506e-02  -2.2836351e+00   1.4691565e+01  -1.1704968e+01   2.8030210e+01   1.4698159e+01
   1.9776790e-02  -2.3059158e+00   1.4486947e+01  -1.1627676e+01   2.7653896e+01   1.4528256e+01
   2.1462073e-02  -2.3278000e+00   1.4289038e+01  -1.1552224e+01   2.7290260e+01   1.4364590e+01
   2.4047216e-02  -2.3606361e+00   1.3997572e+01  -1.1439857e+01   2.6755426e+01   1.4124788e+01
   2.6632359e-02  -2.3926321e+00   1.3719626e+01  -1.1331312e+01   2.6246299e+01   1.3897527e+01
   2.9217501e-02  -2.4238363e+00   1.3454040e+01  -1.1226323e+01   2.5760763e+01   1.3681713e+01
   3.1802644e-02  -2.4542918e+00   1.3199788e+01  -1.1124650e+01   2.5296938e+01   1.3476381e+01
   3.4387787e-02  -2.4840375e+00   1.2955960e+01  -1.1026079e+01   2.4853153e+01   1.3280669e+01
   3.6972930e-02  -2.5131081e+00   1.2721745e+01  -1.0930417e+01   2.4427916e+01   1.3093813e+01
   4.0065540e-02  -2.5470422e+00   1.2453172e+01  -1.0819551e+01   2.3941712e+01   1.2880958e+01
   4.3158151e-02  -2.5801025e+00   1.2196221e+01  -1.0712326e+01   2.3478109e+01   1.2678763e+01
   4.6250761e-02  -2.6123312e+00   1.1949921e+01  -1.0608499e+01   2.3035304e+01   1.2486313e+01
   4.9343372e-02  -2.6437655e+00   1.1713414e+01  -1.0507852e+01   2.2611694e+01   1.2302799e+01
   5.2435982e-02  -2.6744386e+00   1.1485934e+01  -1.0410189e+01   2.2205850e+01   1.2127502e+01
   5.5528593e-02  -2.7043800e+00   1.1266803e+01  -1.0315331e+01   2.1816494e+01   1.1959784e+01
   5.9298888e-02  -2.7399302e+00   1.1010064e+01  -1.0203247e+01   2.1362465e+01   1.1764742e+01
   6.3069182e-02  -2.7744728e+00   1.0763849e+01  -1.0094830e+01   2.0929390e+01   1.1579202e+01
   6.6839477e-02  -2.8080434e+00   1.0527296e+01  -9.9898404e+00   2.0515628e+01   1.1402363e+01
   7.0609772e-02  -2.8406731e+00   1.0299641e+01  -9.8880662e+00   2.0119721e+01   1.1233514e+01
   7.4380067e-02  -2.8723882e+00   1.0080205e+01  -9.7893141e+00   1.9740369e+01   1.1072028e+01
   7.8150362e-02  -2.9032115e+00   9.8683835e+00  -9.6934092e+00   1.9376409e+01   1.0917348e+01
   8.3014419e-02  -2.9416903e+00   9.6054891e+00  -9.5736318e+00   1.8927919e+01   1.0727049e+01
   8.7878475e-02  -2.9787509e+00   9.3533401e+00  -9.4580210e+00   1.8501315e+01   1.0546314e+01
   9.2742532e-02  -3.0144204e+00   9.1110335e+00  -9.3463014e+00   1.8094840e+01   1.0374321e+01
   9.7606589e-02  -3.0487193e+00   8.8777743e+00  -9.2382258e+00   1.7706939e+01   1.0210353e+01
   1.0247065e-01  -3.0816627e+00   8.6528587e+00  -9.1335712e+00   1.7336229e+01   1.0053778e+01
   1.0733470e-01  -3.1132606e+00   8.4356606e+00  -9.0321358e+00   1.6981478e+01   9.9040381e+00
   1.1219876e-01  -3.1435187e+00   8.2256205e+00  -8.9337360e+00   1.6641579e+01   9.7606358e+00
   1.1855587e-01  -3.1810480e+00   7.9610706e+00  -8.8094318e+00   1.6218092e+01   9.5820393e+00
   1.2491298e-01  -3.2162875e+00   7.7069001e+00  -8.6896908e+00   1.5816303e+01   9.4126425e+00
   1.3127009e-01  -3.2492247e+00   7.4622356e+00  -8.5742108e+00   1.5434467e+01   9.2516827e+00
   1.3762721e-01  -3.2798394e+00   7.2263065e+00  -8.4627200e+00   1.5071038e+01   9.0984905e+00
   1.4398432e-01  -3.3081059e+00   6.9984297e+00  -8.3549729e+00   1.4724641e+01   8.9524739e+00
   1.5034143e-01  -3.3339934e+00   6.7779967e+00  -8.2507468e+00   1.4394046e+01   8.8131075e+00
   1.5669854e-01  -3.3574673e+00   6.5644643e+00  -8.1498386e+00   1.4078146e+01   8.6799217e+00
   1.6528138e-01  -3.3852644e+00   6.2862639e+00  -8.0185389e+00   1.3673205e+01   8.5091712e+00
   1.7386422e-01  -3.4084972e+00   6.0187044e+00  -7.8925391e+00   1.3291059e+01   8.3480047e+00
   1.8244705e-01  -3.4270681e+00   5.7608714e+00  -7.7714710e+00   1.2929783e+01   8.1956169e+00
   1.9102989e-01  -3.4408821e+00   5.5119738e+00  -7.6550042e+00   1.2587677e+01   8.0512978e+00
   1.9961273e-01  -3.4498518e+00   5.2713295e+00  -7.5428405e+00   1.2263229e+01   7.9144181e+00
   2.0819556e-01  -3.4539015e+00   5.0383532e+00  -7.4347101e+00   1.1955088e+01   7.7844169e+00
   2.1677840e-01  -3.4529716e+00   4.8125473e+00  -7.3303680e+00   1.1662045e+01   7.6607917e+00
   2.2803914e-01  -3.4441356e+00   4.5264735e+00  -7.1988446e+00   1.1298660e+01   7.5075143e+00
   2.3929988e-01  -3.4266349e+00   4.2512741e+00  -7.0730048e+00   1.0957211e+01   7.3635306e+00
   2.5056062e-01  -3.4005243e+00   3.9863846e+00  -6.9524425e+00   1.0635773e+01   7.2280403e+00
   2.6182137e-01  -3.3659498e+00   3.7314102e+00  -6.8367933e+00   1.0332645e+01   7.1003355e+00
   2.7308211e-01  -3.3231533e+00   3.4861029e+00  -6.7257294e+00   1.0046316e+01   6.9797869e+00
   2.8434285e-01  -3.2724753e+00   3.2503371e+00  -6.6189542e+00   9.7754420e+00   6.8658327e+00
   2.9560359e-01  -3.2143510e+00   3.0240852e+00  -6.5161993e+00   9.5188179e+00   6.7579694e+00
   3.0878946e-01  -3.1375337e+00   2.7713080e+00  -6.4006606e+00   9.2349889e+00   6.6388021e+00
   3.2197532e-01  -3.0522029e+00   2.5317843e+00  -6.2899453e+00   8.9676723e+00   6.5267167e+00
   3.3516119e-01  -2.9594485e+00   2.3056910e+00  -6.1837333e+00   8.7154918e+00   6.4211339e+00
   3.4834706e-01  -2.8604404e+00   2.0931859e+00  -6.0817353e+00   8.4772207e+00   6.3215360e+00
   3.6153292e-01  -2.7563895e+00   1.8943655e+00  -5.9836887e+00   8.2517617e+00   6.2274589e+00
   3.7471879e-01  -2.6485102e+00   1.7092342e+00  -5.8893545e+00   8.0381298e+00   6.1384856e+00
   3.8790466e-01  -2.5379861e+00   1.5376836e+00  -5.7985145e+00   7.8354387e+00   6.0542395e+00
   4.0201541e-01  -2.4180507e+00   1.3688805e+00  -5.7049472e+00   7.6297435e+00   5.9689357e+00
   4.1612616e-01  -2.2976383e+00   1.2149319e+00  -5.6149290e+00   7.4347775e+00   5.8882798e+00
   4.3023691e-01  -2.1778825e+00   1.0752603e+00  -5.5282549e+00   7.2497430e+00   5.8119315e+00
   4.4434767e-01  -2.0597689e+00   9.4916628e-01  -5.4447367e+00   7.0739192e+00   5.7395827e+00
   4.5845842e-01  -1.9441308e+00   8.3585550e-01  -5.3642015e+00   6.9066528e+00   5.6709535e+00
   4.7256917e-01  -1.8316506e+00   7.3446781e-01  -5.2864899e+00   6.7473505e+00   5.6057893e+00
   4.8667992e-01  -1.7228682e+00   6.4410504e-01  -5.2114543e+00   6.5954720e+00   5.5438583e+00
   5.0682516e-01  -1.5747561e+00   5.3240219e-01  -5.1086987e+00   6.3905403e+00   5.4606294e+00
   5.2697041e-01  -1.4357778e+00   4.3871182e-01  -5.0107574e+00   6.1984543e+00   5.3830068e+00
   5.4711565e-01  -1.3063198e+00   3.6056373e-01  -4.9173023e+00   6.0180760e+00   5.3104993e+00
   5.6354321e-01  -1.2078597e+00   3.0675625e-01  -4.8442072e+00   5.8789469e+00   5.2548545e+00
   5.7997076e-01  -1.1157062e+00   2.6064959e-01  -4.7737493e+00   5.7464384e+00   5.2021073e+00
   5.9639832e-01  -1.0297020e+00   2.2123251e-01  -4.7057918e+00   5.6201026e+00   5.1520634e+00
   6.1282587e-01  -9.4963256e-01   1.8760124e-01  -4.6402074e+00   5.4995307e+00   5.1045453e+00
   6.2925342e-01  -8.7524287e-01   1.5895543e-01  -4.5768775e+00   5.3843487e+00   5.0593900e+00
   6.4568098e-01  -8.0625184e-01   1.3459167e-01  -4.5156917e+00   5.2742139e+00   5.0164483e+00
   6.6210853e-01  -7.4236326e-01   1.1389571e-01  -4.4565468e+00   5.1688117e+00   4.9755828e+00
   6.8036082e-01  -6.7699422e-01   9.4556108e-02  -4.3931085e+00   5.0569008e+00   4.9324594e+00
   6.9861311e-01  -6.1713687e-01   7.8459827e-02  -4.3319468e+00   4.9501116e+00   4.8915838e+00
   7.1686540e-01  -5.6238637e-01   6.5075400e-02  -4.2729466e+00   4.8481110e+00   4.8528099e+00
   7.3511769e-01  -5.1235241e-01   5.3954577e-02  -4.2160002e+00   4.7505943e+00   4.8160040e+00
   7.5336998e-01  -4.6666307e-01   4.4720507e-02  -4.1610072e+00   4.6572813e+00   4.7810423e+00
   7.7162228e-01  -4.2496709e-01   3.7057220e-02  -4.1078733e+00   4.5679148e+00   4.7478113e+00
   7.8987457e-01  -3.8693511e-01   3.0700383e-02  -4.0565104e+00   4.4822578e+00   4.7162064e+00
   8.1399126e-01  -3.4178417e-01   2.3934978e-02  -3.9912208e+00   4.3743992e+00   4.6767759e+00
   8.3810795e-01  -3.0184654e-01   1.8655472e-02  -3.9287012e+00   4.2721764e+00   4.6398108e+00
   8.6222465e-01  -2.6653696e-01   1.4537276e-02  -3.8687875e+00   4.1751737e+00   4.6051254e+00
   8.8634134e-01  -2.3533060e-01   1.1326036e-02  -3.8113281e+00   4.0830151e+00   4.5725523e+00
   9.1045803e-01  -2.0775853e-01   8.8226998e-03  -3.7561825e+00   3.9953595e+00   4.5419390e+00
   9.3457473e-01  -1.8340293e-01   6.8716479e-03  -3.7032205e+00   3.9118967e+00   4.5131461e+00
   9.5869142e-01  -1.6189232e-01   5.3513185e-03  -3.6523210e+00   3.8323441e+00   4.4860471e+00
   9.8280812e-01  -1.4289698e-01   4.1668099e-03  -3.6033716e+00   3.7564440e+00   4.4605250e+00
   1.0069248e+00  -1.2612457e-01   3.2440700e-03  -3.5562675e+00   3.6839603e+00   4.4364735e+00
   1.0310415e+00  -1.1131618e-01   2.5253371e-03  -3.5109108e+00   3.6146767e+00   4.4137946e+00
   1.0551582e+00  -9.8242679e-02   1.9655709e-03  -3.4672103e+00   3.5483950e+00   4.3923983e+00
   1.0792749e+00  -8.6701398e-02   1.5296589e-03  -3.4250807e+00   3.4849324e+00   4.3722015e+00
   1.1033916e+00  -7.6513176e-02   1.1902334e-03  -3.3844421e+00   3.4241208e+00   4.3531279e+00
   1.1275083e+00  -6.7519671e-02   9.2596639e-04  -3.3452198e+00   3.3658050e+00   4.3351066e+00
   1.1516250e+00  -5.9580988e-02   7.2023884e-04  -3.3073438e+00   3.3098418e+00   4.3180723e+00
   1.1757417e+00  -5.2573552e-02   5.6010256e-04  -3.2707480e+00   3.2560983e+00   4.3019642e+00
   1.1998584e+00  -4.6388228e-02   4.3547026e-04  -3.2353709e+00   3.2044516e+00   4.2867259e+00
   1.2239751e+00  -4.0928643e-02   3.3848407e-04  -3.2011542e+00   3.1547873e+00   4.2723054e+00
   1.2480917e+00  -3.6109701e-02   2.6302328e-04  -3.1680432e+00   3.1069995e+00   4.2586537e+00
   1.2722084e+00  -3.1856271e-02   2.0432063e-04  -3.1359866e+00   3.0609893e+00   4.2457259e+00
   1.2963251e+00  -2.8102024e-02   1.5866332e-04  -3.1049355e+00   3.0166645e+00   4.2334796e+00
   1.3204418e+00  -2.4788404e-02   1.2315997e-04  -3.0748443e+00   2.9739394e+00   4.2218756e+00
   1.3445585e+00  -2.1863721e-02   9.5559033e-05  -3.0456698e+00   2.9327337e+00   4.2108771e+00
   1.3686752e+00  -1.9282344e-02   7.4107387e-05  -3.0173710e+00   2.8929723e+00   4.2004498e+00
   1.3927919e+00  -1.7003993e-02   5.7440077e-05  -2.9899094e+00   2.8545850e+00   4.1905613e+00
   1.4169086e+00  -1.4993114e-02   4.4494481e-05  -2.9632484e+00   2.8175059e+00   4.1811818e+00
   1.4369859e+00  -1.3500346e-02   3.5954468e-05  -2.9416387e+00   2.7875907e+00   4.1737410e+00
   1.4570632e+00  -1.2154993e-02   2.9038895e-05  -2.9205408e+00   2.7585055e+00   4.1666178e+00
   1.4771405e+00  -1.0942510e-02   2.3440619e-05  -2.8999367e+00   2.7302186e+00   4.1597979e+00
   1.4972179e+00  -9.8497823e-03   1.8910363e-05  -2.8798089e+00   2.7026995e+00   4.1532674e+00
   1.5172952e+00  -8.8649892e-03   1.5245839e-05  -2.8601408e+00   2.6759193e+00   4.1470131e+00
   1.5373725e+00  -7.9774767e-03   1.2282918e-05  -2.8409165e+00   2.6498505e+00   4.1410228e+00
   1.5574498e+00  -7.1776428e-03   9.8884474e-06  -2.8221207e+00   2.6244670e+00   4.1352845e+00
   1.5775271e+00  -6.4568336e-03   7.9544188e-06  -2.8037388e+00   2.5997438e+00   4.1297870e+00
   1.5976044e+00  -5.8072488e-03   6.3932311e-06  -2.7857567e+00   2.5756572e+00   4.1245198e+00
   1.6176817e+00  -5.2218573e-03   5.1338475e-06  -2.7681610e+00   2.5521844e+00   4.1194725e+00
   1.6377590e+00  -4.6943225e-03   4.1186745e-06  -2.7509387e+00   2.5293038e+00   4.1146355e+00
   1.6578363e+00  -4.2189329e-03   3.3010277e-06  -2.7340775e+00   2.5069947e+00   4.1099996e+00
   1.6779137e+00  -3.7905411e-03   2.6430737e-06  -2.7175655e+00   2.4852375e+00   4.1055559e+00
   1.6979910e+00  -3.4045074e-03   2.1141595e-06  -2.7013913e+00   2.4640131e+00   4.1012961e+00
   1.7180683e+00  -3.0566500e-03   1.6894566e-06  -2.6855437e+00   2.4433036e+00   4.0972123e+00
   1.7347728e+00  -2.7936011e-03   1.4009365e-06  -2.6725999e+00   2.4264531e+00   4.0939431e+00
   1.7514773e+00  -2.5523907e-03   1.1610465e-06  -2.6598690e+00   2.4099374e+00   4.0907863e+00
   1.7681818e+00  -2.3312096e-03   9.6180055e-07  -2.6473454e+00   2.3937474e+00   4.0877377e+00
   1.7819793e+00  -2.1624408e-03   8.2308814e-07  -2.6371537e+00   2.3806142e+00   4.0852985e+00
   1.7957767e+00  -2.0053379e-03   7.0431121e-07  -2.6270966e+00   2.3676922e+00   4.0829285e+00
   1.8095742e+00  -1.8590965e-03   6.0269959e-07  -2.6171713e+00   2.3549767e+00   4.0806257e+00
   1.8233717e+00  -1.7229676e-03   5.1586050e-07  -2.6073748e+00   2.3424632e+00   4.0783882e+00
   1.8371691e+00  -1.5962540e-03   4.4172767e-07  -2.5977044e+00   2.3301472e+00   4.0762142e+00
   1.8483067e+00  -1.5003910e-03   3.8992843e-07  -2.5899884e+00   2.3203465e+00   4.0745038e+00
   1.8594443e+00  -1.4099190e-03   3.4442119e-07  -2.5823513e+00   2.3106695e+00   4.0728325e+00
   1.8705819e+00  -1.3245358e-03   3.0447758e-07  -2.5747919e+00   2.3011140e+00   4.0711994e+00
   1.8817195e+00  -1.2439562e-03   2.6945116e-07  -2.5673087e+00   2.2916779e+00   4.0696035e+00
   1.8928571e+00  -1.1679109e-03   2.3876838e-07  -2.5599004e+00   2.2823590e+00   4.0680441e+00
   1.9039947e+00  -1.0961457e-03   2.1192046e-07  -2.5525659e+00   2.2731554e+00   4.0665203e+00
   1.9151323e+00  -1.0284206e-03   1.8845623e-07  -2.5453037e+00   2.2640650e+00   4.0650312e+00
   1.9302390e+00  -9.4261433e-04   1.6132974e-07  -2.5355671e+00   2.2519128e+00   4.0630651e+00
   1.9453456e+00  -8.6329753e-04   1.3883130e-07  -2.5259583e+00   2.2399606e+00   4.0611594e+00
   1.9578426e+00  -8.0223792e-04   1.2318973e-07  -2.5181041e+00   2.2302212e+00   4.0596272e+00
   1.9703397e+00  -7.4502694e-04   1.0985219e-07  -2.5103337e+00   2.2206130e+00   4.0581341e+00
   1.9828367e+00  -6.9142329e-04   9.8506734e-08  -2.5026456e+00   2.2111336e+00   4.0566790e+00
   1.9953338e+00  -6.4120077e-04   8.8881516e-08  -2.4950383e+00   2.2017806e+00   4.0552607e+00
   2.0078308e+00  -5.9414736e-04   8.0739771e-08  -2.4875102e+00   2.1925517e+00   4.0538783e+00
   2.0203279e+00  -5.5006431e-04   7.3875422e-08  -2.4800599e+00   2.1834445e+00   4.0525309e+00
   2.0328249e+00  -5.0876530e-04   6.8109225e-08  -2.4726859e+00   2.1744569e+00   4.0512177e+00
   2.0462491e+00  -4.6730468e-04   6.2961202e-08  -2.4648482e+00   2.1649332e+00   4.0498442e+00
   2.0596733e+00  -4.2865279e-04   5.8733973e-08  -2.4570951e+00   2.1555422e+00   4.0485080e+00
   2.0730976e+00  -3.9262080e-04   5.5284258e-08  -2.4494250e+00   2.1462814e+00   4.0472079e+00
   2.0865218e+00  -3.5903255e-04   5.2489175e-08  -2.4418362e+00   2.1371482e+00   4.0459430e+00
   2.0999460e+00  -3.2772372e-04   5.0243469e-08  -2.4343271e+00   2.1281402e+00   4.0447124e+00
   2.1133702e+00  -2.9854101e-04   4.8457097e-08  -2.4268961e+00   2.1192550e+00   4.0435151e+00
   2.1267945e+00  -2.7134142e-04   4.7053147e-08  -2.4195417e+00   2.1104902e+00   4.0423502e+00
   2.1402187e+00  -2.4599155e-04   4.5966028e-08  -2.4122624e+00   2.1018437e+00   4.0412169e+00
   2.1544082e+00  -2.2106971e-04   4.5099650e-08  -2.4046481e+00   2.0928302e+00   4.0400521e+00
   2.1685977e+00  -1.9793872e-04   4.4469179e-08  -2.3971143e+00   2.0839436e+00   4.0389206e+00
   2.1827872e+00  -1.7647142e-04   4.4027777e-08  -2.3896593e+00   2.0751815e+00   4.0378213e+00
   2.1969767e+00  -1.5654969e-04   4.3736229e-08  -2.3822815e+00   2.0665415e+00   4.0367535e+00
   2.2111662e+00  -1.3806375e-04   4.3561803e-08  -2.3749793e+00   2.0580211e+00   4.0357161e+00
   2.2253557e+00  -1.2091162e-04   4.3477283e-08  -2.3677512e+00   2.0496180e+00   4.0347080e+00
   2.2395452e+00  -1.0499853e-04   4.3460132e-08  -2.3605957e+00   2.0413300e+00   4.0337286e+00
   2.2579457e+00  -8.6064822e-05   4.3508238e-08  -2.3514221e+00   2.0307500e+00   4.0324999e+00
   2.2763462e+00  -6.8890666e-05   4.3606425e-08  -2.3423648e+00   2.0203552e+00   4.0313164e+00
   2.2947466e+00  -5.3315549e-05   4.3730039e-08  -2.3334208e+00   2.0101408e+00   4.0301766e+00
   2.3131471e+00  -3.9193549e-05   4.3860538e-08  -2.3245869e+00   2.0001026e+00   4.0290784e+00
   2.3277575e+00  -2.8926921e-05   4.3959849e-08  -2.3176491e+00   1.9922546e+00   4.0282350e+00
   2.3423679e+00  -1.9431638e-05   4.4049728e-08  -2.3107776e+00   1.9845129e+00   4.0274164e+00
   2.3569783e+00  -1.0651207e-05   4.4126362e-08  -2.3039709e+00   1.9768754e+00   4.0266216e+00
   2.3715887e+00  -2.5332524e-06   4.4186982e-08  -2.2972277e+00   1.9693402e+00   4.0258502e+00
   2.3861991e+00   4.9707891e-06   4.4229673e-08  -2.2905466e+00   1.9619054e+00   4.0251014e+00
   2.4008094e+00   1.1905937e-05   4.4253218e-08  -2.2839263e+00   1.9545690e+00   4.0243744e+00
   2.4154198e+00   1.8313925e-05   4.4256959e-08  -2.2773655e+00   1.9473291e+00   4.0236684e+00
   2.4319630e+00   2.4981901e-05   4.4237048e-08  -2.2700072e+00   1.9392459e+00   4.0228939e+00
   2.4485062e+00   3.1075364e-05   4.4191746e-08  -2.2627218e+00   1.9312817e+00   4.0221449e+00
   2.4650494e+00   3.6641881e-05   4.4121751e-08  -2.2555077e+00   1.9234341e+00   4.0214206e+00
   2.4815926e+00   4.1725111e-05   4.4028088e-08  -2.2483631e+00   1.9157006e+00   4.0207202e+00
   2.4981359e+00   4.6365117e-05   4.3912019e-08  -2.2412864e+00   1.9080788e+00   4.0200427e+00
   2.5146791e+00   5.0598675e-05   4.3774967e-08  -2.2342760e+00   1.9005666e+00   4.0193874e+00
   2.5312223e+00   5.4459538e-05   4.3618454e-08  -2.2273302e+00   1.8931617e+00   4.0187537e+00
   2.5523499e+00   5.8897310e-05   4.3392774e-08  -2.2185513e+00   1.8838572e+00   4.0179745e+00
   2.5734776e+00   6.2836050e-05   4.3141231e-08  -2.2098723e+00   1.8747198e+00   4.0172280e+00
   2.5946053e+00   6.6328233e-05   4.2867082e-08  -2.2012902e+00   1.8657453e+00   4.0165124e+00
   2.6157330e+00   6.9420886e-05   4.2573465e-08  -2.1928020e+00   1.8569295e+00   4.0158266e+00
   2.6321320e+00   7.1572999e-05   4.2334049e-08  -2.1862764e+00   1.8501937e+00   4.0153141e+00
   2.6485310e+00   7.3527744e-05   4.2086012e-08  -2.1798044e+00   1.8435493e+00   4.0148182e+00
   2.6649301e+00   7.5301524e-05   4.1830593e-08  -2.1733846e+00   1.8369946e+00   4.0143385e+00
   2.6813291e+00   7.6909405e-05   4.1568953e-08  -2.1670158e+00   1.8305279e+00   4.0138743e+00
   2.6977281e+00   7.8365222e-05   4.1302175e-08  -2.1606968e+00   1.8241475e+00   4.0134252e+00
   2.7141271e+00   7.9681678e-05   4.1031265e-08  -2.1544264e+00   1.8178519e+00   4.0129906e+00
   2.7305262e+00   8.0870437e-05   4.0757154e-08  -2.1482034e+00   1.8116393e+00   4.0125702e+00
   2.7505717e+00   8.2165638e-05   4.0418987e-08  -2.1406593e+00   1.8041559e+00   4.0120749e+00
   2.7706172e+00   8.3303789e-05   4.0078732e-08  -2.1331823e+00   1.7967917e+00   4.0115990e+00
   2.7906627e+00   8.4300929e-05   3.9737661e-08  -2.1257704e+00   1.7895439e+00   4.0111418e+00
   2.8107082e+00   8.5171501e-05   3.9396906e-08  -2.1184215e+00   1.7824100e+00   4.0107028e+00
   2.8307537e+00   8.5928516e-05   3.9057465e-08  -2.1111338e+00   1.7753875e+00   4.0102811e+00
   2.8507992e+00   8.6583693e-05   3.8720221e-08  -2.1039055e+00   1.7684740e+00   4.0098762e+00
   2.8708447e+00   8.7147587e-05   3.8385941e-08  -2.0967347e+00   1.7616670e+00   4.0094875e+00
   2.8910327e+00   8.7632859e-05   3.8052958e-08  -2.0895693e+00   1.7549172e+00   4.0091113e+00
   2.9112207e+00   8.8043924e-05   3.7724247e-08  -2.0824587e+00   1.7482709e+00   4.0087499e+00
   2.9314087e+00   8.8388647e-05   3.7400311e-08  -2.0754012e+00   1.7417259e+00   4.0084030e+00
   2.9515967e+00   8.8674100e-05   3.7081572e-08  -2.0683950e+00   1.7352802e+00   4.0080698e+00
   2.9717847e+00   8.8906647e-05   3.6768384e-08  -2.0614386e+00   1.7289316e+00   4.0077500e+00
   2.9919727e+00   8.9092009e-05   3.6461039e-08  -2.0545304e+00   1.7226783e+00   4.0074431e+00
   3.0121607e+00   8.9235333e-05   3.6159770e-08  -2.0476687e+00   1.7165182e+00   4.0071481e+00
   3.0490297e+00   8.9403488e-05   3.5625825e-08  -2.0352526e+00   1.7055025e+00   4.0066393e+00
   3.0858988e+00   8.9470864e-05   3.5113491e-08  -2.0229778e+00   1.6947806e+00   4.0061670e+00
   3.1227679e+00   8.9457477e-05   3.4623130e-08  -2.0108357e+00   1.6843422e+00   4.0057285e+00
   3.1596370e+00   8.9379783e-05   3.4154786e-08  -1.9988180e+00   1.6741776e+00   4.0053210e+00
   3.1965061e+00   8.9251286e-05   3.3708259e-08  -1.9869169e+00   1.6642774e+00   4.0049425e+00
   3.2333752e+00   8.9083057e-05   3.3283159e-08  -1.9751245e+00   1.6546331e+00   4.0045911e+00
   3.2702443e+00   8.8884171e-05   3.2878951e-08  -1.9634337e+00   1.6452364e+00   4.0042646e+00
   3.3117819e+00   8.8632586e-05   3.2447793e-08  -1.9503753e+00   1.6349368e+00   4.0039244e+00
   3.3533194e+00   8.8360042e-05   3.2041325e-08  -1.9374273e+00   1.6249314e+00   4.0036116e+00
   3.3948570e+00   8.8073344e-05   3.1658454e-08  -1.9245804e+00   1.6152105e+00   4.0033236e+00
   3.4363946e+00   8.7777869e-05   3.1298045e-08  -1.9118258e+00   1.6057653e+00   4.0030587e+00
   3.4779322e+00   8.7477848e-05   3.0958949e-08  -1.8991551e+00   1.5965873e+00   4.0028150e+00
   3.5194698e+00   8.7176594e-05   3.0640023e-08  -1.8865602e+00   1.5876688e+00   4.0025905e+00
   3.5610074e+00   8.6876690e-05   3.0340143e-08  -1.8740335e+00   1.5790027e+00   4.0023840e+00
   3.6248106e+00   8.6423051e-05   2.9914114e-08  -1.8549080e+00   1.5661677e+00   4.0020991e+00
   3.6886139e+00   8.5982293e-05   2.9526676e-08  -1.8359010e+00   1.5538912e+00   4.0018478e+00
   3.7524171e+00   8.5557704e-05   2.9174301e-08  -1.8169892e+00   1.5421544e+00   4.0016268e+00
   3.8162203e+00   8.5151226e-05   2.8853729e-08  -1.7981513e+00   1.5309412e+00   4.0014322e+00
   3.8800235e+00   8.4763848e-05   2.8561963e-08  -1.7793674e+00   1.5202379e+00   4.0012609e+00
   3.9438267e+00   8.4395917e-05   2.8296270e-08  -1.7606194e+00   1.5100329e+00   4.0011104e+00
   4.0076299e+00   8.4047347e-05   2.8054167e-08  -1.7418909e+00   1.5003170e+00   4.0009778e+00
   4.0836229e+00   8.3656915e-05   2.7793485e-08  -1.7195894e+00   1.4893728e+00   4.0008408e+00
   4.1596158e+00   8.3292396e-05   2.7559684e-08  -1.6972732e+00   1.4791027e+00   4.0007232e+00
   4.2356088e+00   8.2952550e-05   2.7349749e-08  -1.6749241e+00   1.4695006e+00   4.0006224e+00
   4.3116017e+00   8.2636045e-05   2.7161019e-08  -1.6525274e+00   1.4605633e+00   4.0005358e+00
   4.3875947e+00   8.2341511e-05   2.6991147e-08  -1.6300724e+00   1.4522898e+00   4.0004612e+00
   4.4635876e+00   8.2067577e-05   2.6838058e-08  -1.6075521e+00   1.4446813e+00   4.0003972e+00
   4.5597484e+00   8.1748385e-05   2.6665564e-08  -1.5789573e+00   1.4360102e+00   4.0003282e+00
   4.6559093e+00   8.1457448e-05   2.6513808e-08  -1.5502571e+00   1.4284137e+00   4.0002703e+00
   4.7520701e+00   8.1192345e-05   2.6380036e-08  -1.5214662e+00   1.4218984e+00   4.0002221e+00
   4.8482309e+00   8.0950837e-05   2.6261890e-08  -1.4926101e+00   1.4164685e+00   4.0001819e+00
   4.9443918e+00   8.0730856e-05   2.6157349e-08  -1.4637260e+00   1.4121239e+00   4.0001489e+00
   5.0405526e+00   8.0530498e-05   2.6064679e-08  -1.4348615e+00   1.4088583e+00   4.0001217e+00
   5.1565719e+00   8.0312417e-05   2.5966564e-08  -1.4001461e+00   1.4063326e+00   4.0000956e+00
   5.2725912e+00   8.0117613e-05   2.5881344e-08  -1.3656651e+00   1.4053090e+00   4.0000754e+00
   5.3886106e+00   7.9943612e-05   2.5807154e-08  -1.3315552e+00   1.4057157e+00   4.0000597e+00
   5.5046299e+00   7.9788195e-05   2.5742426e-08  -1.2979644e+00   1.4074546e+00   4.0000477e+00
   5.6206492e+00   7.9649376e-05   2.5685840e-08  -1.2650466e+00   1.4104005e+00   4.0000379e+00
   5.7366685e+00   7.9525389e-05   2.5636277e-08  -1.2329556e+00   1.4144048e+00   4.0000301e+00
   5.8730672e+00   7.9396451e-05   2.5585715e-08  -1.1964825e+00   1.4202379e+00   4.0000233e+00
   6.0094658e+00   7.9283548e-05   2.5542260e-08  -1.1615685e+00   1.4270069e+00   4.0000176e+00
   6.1458644e+00   7.9184688e-05   2.5504839e-08  -1.1283923e+00   1.4344100e+00   4.0000137e+00
   6.2822631e+00   7.9098126e-05   2.5472555e-08  -1.0970888e+00   1.4421542e+00   4.0000104e+00
   6.4186617e+00   7.9022336e-05   2.5444658e-08  -1.0677458e+00   1.4499711e+00   4.0000079e+00
   6.5550603e+00   7.8955976e-05   2.5420514e-08  -1.0404038e+00   1.4576276e+00   4.0000060e+00
   6.7240947e+00   7.8885068e-05   2.5395009e-08  -1.0092886e+00   1.4666118e+00   4.0000042e+00
   6.8931291e+00   7.8824913e-05   2.5373609e-08  -9.8115650e-01   1.4747929e+00   4.0000029e+00
   7.0621635e+00   7.8773894e-05   2.5355628e-08  -9.5585797e-01   1.4820049e+00   4.0000018e+00
   7.2311979e+00   7.8730629e-05   2.5340502e-08  -9.3319904e-01   1.4881696e+00   4.0000009e+00
   7.4002323e+00   7.8693929e-05   2.5327760e-08  -9.1296138e-01   1.4932785e+00   4.0000004e+00
   7.5692666e+00   7.8662792e-05   2.5317012e-08  -8.9491821e-01   1.4973740e+00   4.0000001e+00
   7.7383010e+00   7.8636381e-05   2.5307942e-08  -8.7884611e-01   1.5005328e+00   4.0000000e+00
   7.9213403e+00   7.8612286e-05   2.5299703e-08  -8.6341957e-01   1.5030087e+00   3.9999998e+00
   8.1043796e+00   7.8592127e-05   2.5292836e-08  -8.4980714e-01   1.5046328e+00   3.9999998e+00
   8.2874189e+00   7.8575259e-05   2.5287110e-08  -8.3778514e-01   1.5055391e+00   3.9999998e+00
   8.4704582e+00   7.8561145e-05   2.5282331e-08  -8.2715532e-01   1.5058550e+00   3.9999999e+00
   8.6534975e+00   7.8549335e-05   2.5278342e-08  -8.1774366e-01   1.5056963e+00   3.9999999e+00
   8.8365368e+00   7.8539455e-05   2.5275011e-08  -8.0939846e-01   1.5051657e+00   3.9999999e+00
   9.0651846e+00   7.8529345e-05   2.5271609e-08  -8.0027331e-01   1.5041138e+00   4.0000000e+00
   9.2938325e+00   7.8521254e-05   2.5268890e-08  -7.9238907e-01   1.5027617e+00   4.0000000e+00
   9.5224803e+00   7.8514779e-05   2.5266718e-08  -7.8556259e-01   1.5012229e+00   4.0000000e+00
   9.7511282e+00   7.8509597e-05   2.5264981e-08  -7.7964045e-01   1.4995850e+00   4.0000000e+00
   1.0000000e+01   7.8505125e-05   2.5263483e-08  -7.7407204e-01   1.4977664e+00   4.0000000e+00


==> nw_cost_d40.dat <==
	t		uhjb		chjb		ulqr		clqr		cunc
   0.0000000e+00  -1.9424611e+00   8.8773155e+00  -6.2992073e+01   4.0530013e+02   8.5000000e+00
   5.4637305e-05  -1.9432890e+00   8.8723385e+00  -6.2963232e+01   4.0492107e+02   8.4955499e+00
   1.0927461e-04  -1.9441176e+00   8.8673703e+00  -6.2934434e+01   4.0454276e+02   8.4911076e+00
   1.6391191e-04  -1.9449470e+00   8.8624112e+00  -6.2905679e+01   4.0416520e+02   8.4866733e+00
   4.1693352e-04  -1.9487990e+00   8.8395577e+00  -6.2773080e+01   4.0242662e+02   8.4662360e+00
   6.6995513e-04  -1.9526677e+00   8.8168920e+00  -6.2641395e+01   4.0070398e+02   8.4459637e+00
   9.2297673e-04  -1.9565523e+00   8.7944133e+00  -6.2510604e+01   3.9899695e+02   8.4258559e+00
   1.1759983e-03  -1.9604523e+00   8.7721193e+00  -6.2380689e+01   3.9730522e+02   8.4059108e+00
   1.7670281e-03  -1.9696203e+00   8.7207462e+00  -6.2080541e+01   3.9341145e+02   8.3599406e+00
   2.3580579e-03  -1.9788642e+00   8.6703344e+00  -6.1784869e+01   3.8959581e+02   8.3148181e+00
   2.9490877e-03  -1.9881789e+00   8.6208526e+00  -6.1493475e+01   3.8585488e+02   8.2705163e+00
   3.5401174e-03  -1.9975590e+00   8.5722707e+00  -6.1206174e+01   3.8218543e+02   8.2270093e+00
   4.8663467e-03  -2.0188206e+00   8.4663886e+00  -6.0575504e+01   3.7419637e+02   8.1321521e+00
   6.1925760e-03  -2.0403368e+00   8.3645913e+00  -5.9962791e+01   3.6652160e+02   8.0409112e+00
   7.5188052e-03  -2.0620618e+00   8.2666003e+00  -5.9366476e+01   3.5913435e+02   7.9530457e+00
   8.8450345e-03  -2.0839542e+00   8.1721633e+00  -5.8785180e+01   3.5201119e+02   7.8683371e+00
   1.0171264e-02  -2.1059764e+00   8.0810511e+00  -5.8217691e+01   3.4513148e+02   7.7865871e+00
   1.1697973e-02  -2.1314444e+00   7.9800102e+00  -5.7580118e+01   3.3748970e+02   7.6959068e+00
   1.3224682e-02  -2.1569928e+00   7.8828067e+00  -5.6957968e+01   3.3012206e+02   7.6086550e+00
   1.4751391e-02  -2.1825801e+00   7.7891765e+00  -5.6349965e+01   3.2300716e+02   7.5246027e+00
   1.6278100e-02  -2.2081692e+00   7.6988795e+00  -5.5754980e+01   3.1612615e+02   7.4435418e+00
   1.7804809e-02  -2.2337271e+00   7.6116969e+00  -5.5172019e+01   3.0946239e+02   7.3652827e+00
   1.9331518e-02  -2.2592243e+00   7.5274290e+00  -5.4600194e+01   3.0300114e+02   7.2896521e+00
   2.1720336e-02  -2.2989356e+00   7.4009935e+00  -5.3725956e+01   2.9326674e+02   7.1762148e+00
   2.4109154e-02  -2.3383466e+00   7.2806238e+00  -5.2874443e+01   2.8395263e+02   7.0682851e+00
   2.6497972e-02  -2.3773834e+00   7.1657705e+00  -5.2043441e+01   2.7502197e+02   6.9653871e+00
   2.8886790e-02  -2.4159837e+00   7.0559497e+00  -5.1231079e+01   2.6644346e+02   6.8671018e+00
   3.1275608e-02  -2.4540955e+00   6.9507331e+00  -5.0435771e+01   2.5819040e+02   6.7730588e+00
   3.3664426e-02  -2.4916749e+00   6.8497410e+00  -4.9656173e+01   2.5023987e+02   6.6829294e+00
   3.6575824e-02  -2.5367022e+00   6.7318789e+00  -4.8725633e+01   2.4093073e+02   6.5779530e+00
   3.9487223e-02  -2.5808290e+00   6.6192491e+00  -4.7815039e+01   2.3201136e+02   6.4778900e+00
   4.2398621e-02  -2.6240106e+00   6.5113765e+00  -4.6923010e+01   2.2345614e+02   6.3823314e+00
   4.5310020e-02  -2.6662114e+00   6.4078423e+00  -4.6048446e+01   2.1524337e+02   6.2909173e+00
   4.8221418e-02  -2.7074031e+00   6.3082755e+00  -4.5190488e+01   2.0735461e+02   6.2033290e+00
   5.1132817e-02  -2.7475633e+00   6.2123464e+00  -4.4348481e+01   1.9977411e+02   6.1192839e+00
   5.4739610e-02  -2.7958599e+00   6.0981112e+00  -4.3326782e+01   1.9079034e+02   6.0197033e+00
   5.8346403e-02  -2.8425225e+00   5.9885138e+00  -4.2328257e+01   1.8223693e+02   5.9247521e+00
   6.1953196e-02  -2.8875344e+00   5.8831196e+00  -4.1352613e+01   1.7409511e+02   5.8340593e+00
   6.5559990e-02  -2.9308851e+00   5.7815448e+00  -4.0399791e+01   1.6634852e+02   5.7472978e+00
   6.9166783e-02  -2.9725694e+00   5.6834494e+00  -3.9469907e+01   1.5898260e+02   5.6641776e+00
   7.2773576e-02  -3.0125861e+00   5.5885306e+00  -3.8563206e+01   1.5198398e+02   5.5844404e+00
   7.7227375e-02  -3.0597025e+00   5.4753046e+00  -3.7476050e+01   1.4382989e+02   5.4903041e+00
   8.1681174e-02  -3.1042892e+00   5.3660602e+00  -3.6425403e+01   1.3619363e+02   5.4005886e+00
   8.6134973e-02  -3.1463606e+00   5.2604007e+00  -3.5411899e+01   1.2905231e+02   5.3149536e+00
   9.0588773e-02  -3.1859356e+00   5.1579766e+00  -3.4436039e+01   1.2238275e+02   5.2330972e+00
   9.5042572e-02  -3.2230358e+00   5.0584784e+00  -3.3498130e+01   1.1616121e+02   5.1547501e+00
   9.9496371e-02  -3.2576858e+00   4.9616318e+00  -3.2598226e+01   1.1036337e+02   5.0796710e+00
   1.0499536e-01  -3.2971267e+00   4.8453549e+00  -3.1539222e+01   1.0375259e+02   4.9911600e+00
   1.1049434e-01  -3.3329274e+00   4.7323456e+00  -3.0536818e+01   9.7702926e+01   4.9069356e+00
   1.1599333e-01  -3.3651458e+00   4.6222533e+00  -2.9589421e+01   9.2167645e+01   4.8266738e+00
   1.2149232e-01  -3.3938434e+00   4.5147737e+00  -2.8694929e+01   8.7101172e+01   4.7500852e+00
   1.2699131e-01  -3.4190847e+00   4.4096431e+00  -2.7850835e+01   8.2459827e+01   4.6769106e+00
   1.3249029e-01  -3.4409370e+00   4.3066335e+00  -2.7054350e+01   7.8202437e+01   4.6069163e+00
   1.3915657e-01  -3.4629849e+00   4.1843222e+00  -2.6148379e+01   7.3501478e+01   4.5260269e+00
   1.4582286e-01  -3.4802866e+00   4.0645463e+00  -2.5302647e+01   6.9246805e+01   4.4491639e+00
   1.5248914e-01  -3.4929785e+00   3.9470642e+00  -2.4511848e+01   6.5383420e+01   4.3760256e+00
   1.5915542e-01  -3.5012032e+00   3.8316811e+00  -2.3770909e+01   6.1863059e+01   4.3063413e+00
   1.6582170e-01  -3.5051086e+00   3.7182430e+00  -2.3075082e+01   5.8643716e+01   4.2398673e+00
   1.7248799e-01  -3.5048483e+00   3.6066319e+00  -2.2420008e+01   5.5689070e+01   4.1763835e+00
   1.8066124e-01  -3.4990778e+00   3.4721584e+00  -2.1666700e+01   5.2382189e+01   4.1023375e+00
   1.8883450e-01  -3.4875863e+00   3.3401985e+00  -2.0962290e+01   4.9377689e+01   4.0321559e+00
   1.9700776e-01  -3.4706858e+00   3.2106996e+00  -2.0301186e+01   4.6635087e+01   3.9655429e+00
   2.0518102e-01  -3.4486962e+00   3.0836515e+00  -1.9678578e+01   4.4120732e+01   3.9022332e+00
   2.1335427e-01  -3.4219437e+00   2.9590778e+00  -1.9090337e+01   4.1806570e+01   3.8419881e+00
   2.2152753e-01  -3.3907589e+00   2.8370282e+00  -1.8532932e+01   3.9669112e+01   3.7845916e+00
   2.3161004e-01  -3.3466772e+00   2.6900487e+00  -1.7883346e+01   3.7246701e+01   3.7174235e+00
   2.4169256e-01  -3.2969811e+00   2.5471701e+00  -1.7271320e+01   3.5032417e+01   3.6539645e+00
   2.5177507e-01  -3.2422881e+00   2.4085608e+00  -1.6692874e+01   3.3000873e+01   3.5939210e+00
   2.6185758e-01  -3.1832040e+00   2.2743900e+00  -1.6144682e+01   3.1130997e+01   3.5370302e+00
   2.7194010e-01  -3.1203165e+00   2.1448168e+00  -1.5623949e+01   2.9405128e+01   3.4830563e+00
   2.8202261e-01  -3.0541904e+00   2.0199818e+00  -1.5128303e+01   2.7808317e+01   3.4317865e+00
   2.9452489e-01  -2.9685008e+00   1.8719387e+00  -1.4545536e+01   2.5988517e+01   3.3716813e+00
   3.0702718e-01  -2.8796166e+00   1.7315163e+00  -1.3994974e+01   2.4326963e+01   3.3151116e+00
   3.1952946e-01  -2.7884190e+00   1.5987993e+00  -1.3473857e+01   2.2806241e+01   3.2617863e+00
   3.3203174e-01  -2.6957061e+00   1.4737975e+00  -1.2979828e+01   2.1411512e+01   3.2114460e+00
   3.4453402e-01  -2.6021916e+00   1.3564492e+00  -1.2510846e+01   2.0129997e+01   3.1638581e+00
   3.5703630e-01  -2.5085056e+00   1.2466273e+00  -1.2065122e+01   1.8950588e+01   3.1188142e+00
   3.7255446e-01  -2.3928003e+00   1.1205006e+00  -1.1541855e+01   1.7614174e+01   3.0661624e+00
   3.8807261e-01  -2.2785592e+00   1.0052282e+00  -1.1049281e+01   1.6403930e+01   3.0168207e+00
   4.0359077e-01  -2.1665035e+00   9.0026961e-01  -1.0584995e+01   1.5305833e+01   2.9705055e+00
   4.1910892e-01  -2.0572053e+00   8.0502422e-01  -1.0146825e+01   1.4307664e+01   2.9269647e+00
   4.3462707e-01  -1.9511059e+00   7.1885457e-01  -9.7327834e+00   1.3398701e+01   2.8859741e+00
   4.5014523e-01  -1.8485337e+00   6.4110682e-01  -9.3410312e+00   1.2569489e+01   2.8473327e+00
   4.6925661e-01  -1.7273945e+00   5.5596267e-01  -8.8866668e+00   1.1645543e+01   2.8027061e+00
   4.8836799e-01  -1.6122211e+00   4.8140996e-01  -8.4605191e+00   1.0816169e+01   2.7610697e+00
   5.0747938e-01  -1.5031351e+00   4.1631325e-01  -8.0597911e+00   1.0069429e+01   2.7221585e+00
   5.2659076e-01  -1.4001437e+00   3.5961050e-01  -7.6818556e+00   9.3949204e+00   2.6857382e+00
   5.4570215e-01  -1.3031668e+00   3.1032278e-01  -7.3242380e+00   8.7835597e+00   2.6516006e+00
   5.6481353e-01  -1.2120596e+00   2.6755827e-01  -6.9846051e+00   8.2274108e+00   2.6195597e+00
   5.8808165e-01  -1.1087803e+00   2.2313976e-01  -6.5922087e+00   7.6148623e+00   2.5831401e+00
   6.1134978e-01  -1.0135084e+00   1.8591812e-01  -6.2195254e+00   7.0631647e+00   2.5493149e+00
   6.3461791e-01  -9.2579432e-01   1.5478079e-01  -5.8631576e+00   6.5632381e+00   2.5178487e+00
   6.5788603e-01  -8.4516840e-01   1.2877139e-01  -5.5200152e+00   6.1074748e+00   2.4885328e+00
   6.8115416e-01  -7.7115673e-01   1.0707286e-01  -5.1873262e+00   5.6895606e+00   2.4611827e+00
   7.0442228e-01  -7.0329217e-01   8.8990542e-02  -4.8626476e+00   5.3043224e+00   2.4356340e+00
   7.2769041e-01  -6.4112190e-01   7.3936201e-02  -4.5438733e+00   4.9475929e+00   2.4117390e+00
   7.5809153e-01  -5.6775606e-01   5.8015115e-02  -4.1333835e+00   4.5191064e+00   2.3827927e+00
   7.8849265e-01  -5.0246500e-01   4.5513593e-02  -3.7269199e+00   4.1283518e+00   2.3561832e+00
   8.1889377e-01  -4.4441133e-01   3.5707868e-02  -3.3223602e+00   3.7717322e+00   2.3316819e+00
   8.4929489e-01  -3.9282992e-01   2.8023948e-02  -2.9184697e+00   3.4470499e+00   2.3090877e+00
   8.7969601e-01  -3.4702644e-01   2.2007764e-02  -2.5148105e+00   3.1531145e+00   2.2882234e+00
   9.1009713e-01  -3.0637409e-01   1.7300849e-02  -2.1116342e+00   2.8893813e+00   2.2689322e+00
   9.4049825e-01  -2.7030909e-01   1.3620667e-02  -1.7097668e+00   2.6556304e+00   2.2510745e+00
   9.7797324e-01  -2.3141982e-01   1.0171548e-02  -1.2181238e+00   2.4084877e+00   2.2308502e+00
   1.0154482e+00  -1.9789914e-01   7.6282331e-03  -7.3353295e-01   2.2059411e+00   2.2124089e+00
   1.0529232e+00  -1.6901930e-01   5.7536147e-03  -2.5959471e-01   2.0464945e+00   2.1955699e+00
   1.0903982e+00  -1.4414859e-01   4.3720007e-03   1.9982003e-01   1.9276153e+00   2.1801746e+00
   1.1278732e+00  -1.2273964e-01   3.3533918e-03   6.4076030e-01   1.8456654e+00   2.1660832e+00
   1.1653482e+00  -1.0431860e-01   2.6017274e-03   1.0593376e+00   1.7959697e+00   2.1531714e+00
   1.2028231e+00  -8.8475639e-02   2.0461196e-03   1.4518354e+00   1.7729856e+00   2.1413292e+00
   1.2484398e+00  -7.2161023e-02   1.5599083e-03   1.8894290e+00   1.7720982e+00   2.1282159e+00
   1.2940564e+00  -5.8600463e-02   1.2201720e-03   2.2776975e+00   1.7898996e+00   2.1163854e+00
   1.3396731e+00  -4.7338981e-02   9.8058705e-04   2.6119503e+00   1.8147596e+00   2.1057004e+00
   1.3852898e+00  -3.7996163e-02   8.0940900e-04   2.8885547e+00   1.8359925e+00   2.0960409e+00
   1.4309064e+00  -3.0254028e-02   6.8494176e-04   3.1051138e+00   1.8446345e+00   2.0873010e+00
   1.4765231e+00  -2.3846866e-02   5.9239959e-04   3.2606429e+00   1.8340776e+00   2.0793867e+00
   1.5221397e+00  -1.8552674e-02   5.2173712e-04   3.3557206e+00   1.8004803e+00   2.0722150e+00
   1.5729535e+00  -1.3740172e-02   4.6055330e-04   3.3932398e+00   1.7348526e+00   2.0650100e+00
   1.6237673e+00  -9.8672231e-03   4.1189875e-04   3.3640310e+00   1.6420510e+00   2.0585441e+00
   1.6745812e+00  -6.7603147e-03   3.7176625e-04   3.2758444e+00   1.5277917e+00   2.0527376e+00
   1.7253950e+00  -4.2775205e-03   3.3758813e-04   3.1381911e+00   1.3996386e+00   2.0475198e+00
   1.7762088e+00  -2.3027815e-03   3.0772206e-04   2.9616259e+00   1.2655673e+00   2.0428294e+00
   1.8270226e+00  -7.4121226e-04   2.8111627e-04   2.7569230e+00   1.1327277e+00   2.0386107e+00
   1.8778364e+00   4.8474590e-04   2.5709285e-04   2.5343003e+00   1.0066427e+00   2.0348145e+00
   1.9346157e+00   1.5350665e-03   2.3276460e-04   2.2754217e+00   8.7810264e-01   2.0310196e+00
   1.9913950e+00   2.3166207e-03   2.1070189e-04   2.0158066e+00   7.6483325e-01   2.0276442e+00
   2.0481743e+00   2.8863787e-03   1.9062870e-04   1.7632803e+00   6.6709062e-01   2.0246404e+00
   2.1049535e+00   3.2897278e-03   1.7234495e-04   1.5232974e+00   5.8378388e-01   2.0219665e+00
   2.1617328e+00   3.5628081e-03   1.5569363e-04   1.2993176e+00   5.1315562e-01   2.0195854e+00
   2.2185121e+00   3.7343700e-03   1.4054235e-04   1.0932424e+00   4.5326005e-01   2.0174645e+00
   2.2752914e+00   3.8272635e-03   1.2677321e-04   9.0582323e-01   4.0224480e-01   2.0155751e+00
   2.3322353e+00   3.8596476e-03   1.1424310e-04   7.3653748e-01   3.5836835e-01   2.0138875e+00
   2.3891792e+00   3.8456472e-03   1.0289119e-04   5.8533967e-01   3.2042623e-01   2.0123837e+00
   2.4461231e+00   3.7967273e-03   9.2620566e-05   4.5125341e-01   2.8731975e-01   2.0110438e+00
   2.5030670e+00   3.7219347e-03   8.3339766e-05   3.3308466e-01   2.5818403e-01   2.0098495e+00
   2.5600108e+00   3.6283900e-03   7.4962748e-05   2.2952437e-01   2.3234851e-01   2.0087849e+00
   2.6169547e+00   3.5216803e-03   6.7408946e-05   1.3922218e-01   2.0929794e-01   2.0078358e+00
   2.6738986e+00   3.4061725e-03   6.0603307e-05   6.0839134e-02   1.8863746e-01   2.0069896e+00
   2.7308425e+00   3.2852638e-03   5.4476267e-05  -6.9152886e-03   1.7006316e-01   2.0062353e+00
   2.7877864e+00   3.1615813e-03   4.8963643e-05  -6.5257872e-02   1.5333824e-01   2.0055622e+00
   2.8447303e+00   3.0371412e-03   4.4006471e-05  -1.1531558e-01   1.3827430e-01   2.0049622e+00
   2.9016742e+00   2.9134763e-03   3.9550778e-05  -1.5811646e-01   1.2471714e-01   2.0044269e+00
   2.9586181e+00   2.7917371e-03   3.5547316e-05  -1.9458601e-01   1.1253628e-01   2.0039497e+00
   3.0155620e+00   2.6727726e-03   3.1951280e-05  -2.2554768e-01   1.0161750e-01   2.0035242e+00
   3.0725059e+00   2.5571950e-03   2.8721995e-05  -2.5172650e-01   9.1857731e-02   2.0031449e+00
   3.1294498e+00   2.4454300e-03   2.5822619e-05  -2.7375496e-01   8.3161726e-02   2.0028066e+00
   3.1863937e+00   2.3377582e-03   2.3219832e-05  -2.9218019e-01   7.5440006e-02   2.0025048e+00
   3.2433376e+00   2.2343477e-03   2.0883548e-05  -3.0747208e-01   6.8607714e-02   2.0022355e+00
   3.2889473e+00   2.1546506e-03   1.9186133e-05  -3.1773257e-01   6.3722286e-02   2.0020408e+00
   3.3345570e+00   2.0777504e-03   1.7629545e-05  -3.2641932e-01   5.9315829e-02   2.0018630e+00
   3.3801668e+00   2.0036349e-03   1.6202122e-05  -3.3368819e-01   5.5350233e-02   2.0017006e+00
   3.4257765e+00   1.9322745e-03   1.4893149e-05  -3.3967552e-01   5.1789023e-02   2.0015523e+00
   3.4596602e+00   1.8810188e-03   1.3991534e-05  -3.4336509e-01   4.9384527e-02   2.0014506e+00
   3.4868104e+00   1.8410148e-03   1.3309808e-05  -3.4588825e-01   4.7595840e-02   2.0013738e+00
   3.5139606e+00   1.8019455e-03   1.2662331e-05  -3.4804836e-01   4.5922562e-02   2.0013010e+00
   3.5411108e+00   1.7637978e-03   1.2047375e-05  -3.4986441e-01   4.4358155e-02   2.0012321e+00
   3.5682610e+00   1.7265574e-03   1.1463299e-05  -3.5135407e-01   4.2896305e-02   2.0011669e+00
   3.5954112e+00   1.6902096e-03   1.0908544e-05  -3.5253371e-01   4.1530927e-02   2.0011053e+00
   3.6225614e+00   1.6547392e-03   1.0381629e-05  -3.5341862e-01   4.0256167e-02   2.0010470e+00
   3.6497116e+00   1.6201305e-03   9.8811471e-06  -3.5402307e-01   3.9066401e-02   2.0009918e+00
   3.6860565e+00   1.5751221e-03   9.2502330e-06  -3.5441634e-01   3.7597389e-02   2.0009222e+00
   3.7224013e+00   1.5315902e-03   8.6612849e-06  -3.5436066e-01   3.6258749e-02   2.0008575e+00
   3.7587462e+00   1.4894952e-03   8.1114872e-06  -3.5388361e-01   3.5038903e-02   2.0007975e+00
   3.7950911e+00   1.4487975e-03   7.5982130e-06  -3.5301076e-01   3.3926981e-02   2.0007418e+00
   3.8314359e+00   1.4094572e-03   7.1190117e-06  -3.5176607e-01   3.2912809e-02   2.0006901e+00
   3.8677808e+00   1.3714347e-03   6.6715970e-06  -3.5017203e-01   3.1986886e-02   2.0006418e+00
   3.9041257e+00   1.3346911e-03   6.2538365e-06  -3.4824998e-01   3.1140369e-02   2.0005970e+00
   3.9404705e+00   1.2991875e-03   5.8637407e-06  -3.4602025e-01   3.0365051e-02   2.0005554e+00
   3.9786493e+00   1.2631865e-03   5.4817246e-06  -3.4336794e-01   2.9618981e-02   2.0005149e+00
   4.0168281e+00   1.2284686e-03   5.1261867e-06  -3.4041920e-01   2.8934983e-02   2.0004773e+00
   4.0550070e+00   1.1949915e-03   4.7952658e-06  -3.3719482e-01   2.8305619e-02   2.0004425e+00
   4.0931858e+00   1.1627133e-03   4.4872321e-06  -3.3371487e-01   2.7724089e-02   2.0004103e+00
   4.1246740e+00   1.1369650e-03   4.2492589e-06  -3.3066624e-01   2.7276060e-02   2.0003855e+00
   4.1561623e+00   1.1119824e-03   4.0249154e-06  -3.2746762e-01   2.6853173e-02   2.0003623e+00
   4.1876506e+00   1.0877437e-03   3.8134078e-06  -3.2412941e-01   2.6452506e-02   2.0003405e+00
   4.2191388e+00   1.0642278e-03   3.6139887e-06  -3.2066170e-01   2.6071374e-02   2.0003200e+00
   4.2506271e+00   1.0414139e-03   3.4259547e-06  -3.1707440e-01   2.5707318e-02   2.0003007e+00
   4.2821154e+00   1.0192818e-03   3.2486435e-06  -3.1337709e-01   2.5358094e-02   2.0002826e+00
   4.3136036e+00   9.9781189e-04   3.0814317e-06  -3.0957917e-01   2.5021655e-02   2.0002657e+00
   4.3626143e+00   9.6566652e-04   2.8398915e-06  -3.0348908e-01   2.4519120e-02   2.0002413e+00
   4.4004927e+00   9.4184503e-04   2.6677053e-06  -2.9865157e-01   2.4144982e-02   2.0002240e+00
   4.4383711e+00   9.1888036e-04   2.5071928e-06  -2.9371638e-01   2.3780560e-02   2.0002079e+00
   4.4762494e+00   8.9674228e-04   2.3575448e-06  -2.8869776e-01   2.3423716e-02   2.0001930e+00
   4.5141278e+00   8.7540167e-04   2.2180091e-06  -2.8360934e-01   2.3072598e-02   2.0001792e+00
   4.5520062e+00   8.5483038e-04   2.0878858e-06  -2.7846421e-01   2.2725612e-02   2.0001664e+00
   4.5898846e+00   8.3500106e-04   1.9665243e-06  -2.7327492e-01   2.2381409e-02   2.0001543e+00
   4.6277629e+00   8.1588712e-04   1.8533196e-06  -2.6805340e-01   2.2038854e-02   2.0001432e+00
   4.6802554e+00   7.9053384e-04   1.7088803e-06  -2.6078508e-01   2.1565137e-02   2.0001290e+00
   4.6885911e+00   7.8662538e-04   1.6871933e-06  -2.5962908e-01   2.1489902e-02   2.0001269e+00
   4.6969268e+00   7.8274843e-04   1.6658340e-06  -2.5847289e-01   2.1414646e-02   2.0001248e+00
   4.7052624e+00   7.7890273e-04   1.6447975e-06  -2.5731662e-01   2.1339362e-02   2.0001228e+00
   4.7135981e+00   7.7508805e-04   1.6240786e-06  -2.5616036e-01   2.1264044e-02   2.0001208e+00
   4.7219337e+00   7.7130413e-04   1.6036724e-06  -2.5500423e-01   2.1188687e-02   2.0001188e+00
   4.7302694e+00   7.6755073e-04   1.5835741e-06  -2.5384832e-01   2.1113287e-02   2.0001168e+00
   4.7386050e+00   7.6382761e-04   1.5637789e-06  -2.5269274e-01   2.1037838e-02   2.0001149e+00
   4.7541651e+00   7.5695787e-04   1.5276221e-06  -2.5053683e-01   2.0896853e-02   2.0001115e+00
   4.7697251e+00   7.5019120e-04   1.4924750e-06  -2.4838303e-01   2.0755657e-02   2.0001081e+00
   4.7852852e+00   7.4352606e-04   1.4583085e-06  -2.4623196e-01   2.0614228e-02   2.0001048e+00
   4.8008452e+00   7.3696096e-04   1.4250945e-06  -2.4408421e-01   2.0472548e-02   2.0001016e+00
   4.8164053e+00   7.3049438e-04   1.3928054e-06  -2.4194035e-01   2.0330600e-02   2.0000985e+00
   4.8319654e+00   7.2412484e-04   1.3614147e-06  -2.3980096e-01   2.0188370e-02   2.0000955e+00
   4.8610132e+00   7.1248882e-04   1.3051293e-06  -2.3582091e-01   1.9922069e-02   2.0000902e+00
   4.8900610e+00   7.0117678e-04   1.2517243e-06  -2.3186167e-01   1.9654714e-02   2.0000851e+00
   4.9191088e+00   6.9017978e-04   1.2010473e-06  -2.2792642e-01   1.9386294e-02   2.0000804e+00
   4.9481566e+00   6.7948911e-04   1.1529540e-06  -2.2401814e-01   1.9116823e-02   2.0000761e+00
   4.9716922e+00   6.7104595e-04   1.1157879e-06  -2.2087320e-01   1.8897743e-02   2.0000727e+00
   4.9952278e+00   6.6279391e-04   1.0801593e-06  -2.1774920e-01   1.8678030e-02   2.0000696e+00
   5.0187634e+00   6.5472865e-04   1.0460021e-06  -2.1464745e-01   1.8457723e-02   2.0000666e+00
   5.0422990e+00   6.4684597e-04   1.0132534e-06  -2.1156918e-01   1.8236868e-02   2.0000637e+00
   5.0658346e+00   6.3914173e-04   9.8185268e-07  -2.0851554e-01   1.8015520e-02   2.0000609e+00
   5.0893702e+00   6.3161191e-04   9.5174237e-07  -2.0548761e-01   1.7793737e-02   2.0000583e+00
   5.1204232e+00   6.2193722e-04   9.1389586e-07  -2.0153354e-01   1.7500558e-02   2.0000550e+00
   5.1514763e+00   6.1255050e-04   8.7807957e-07  -1.9762806e-01   1.7206893e-02   2.0000519e+00
   5.1825294e+00   6.0344322e-04   8.4418002e-07  -1.9377304e-01   1.6912912e-02   2.0000491e+00
   5.2135824e+00   5.9460708e-04   8.1209025e-07  -1.8997019e-01   1.6618795e-02   2.0000464e+00
   5.2446355e+00   5.8603403e-04   7.8170940e-07  -1.8622102e-01   1.6324730e-02   2.0000440e+00
   5.2756886e+00   5.7771625e-04   7.5294237e-07  -1.8252685e-01   1.6030907e-02   2.0000416e+00
   5.3067416e+00   5.6964613e-04   7.2569948e-07  -1.7888884e-01   1.5737522e-02   2.0000394e+00
   5.3466928e+00   5.5961601e-04   6.9275642e-07  -1.7429253e-01   1.5361032e-02   2.0000367e+00
   5.3866440e+00   5.4996847e-04   6.6202816e-07  -1.6979241e-01   1.4986010e-02   2.0000342e+00
   5.4265951e+00   5.4068897e-04   6.3335851e-07  -1.6538974e-01   1.4612873e-02   2.0000319e+00
   5.4579632e+00   5.3365186e-04   6.1219630e-07  -1.6200184e-01   1.4321488e-02   2.0000302e+00
   5.4893313e+00   5.2682642e-04   5.9214808e-07  -1.5867488e-01   1.4031710e-02   2.0000285e+00
   5.5206994e+00   5.2020631e-04   5.7315206e-07  -1.5540904e-01   1.3743729e-02   2.0000270e+00
   5.5520674e+00   5.1378533e-04   5.5514996e-07  -1.5220437e-01   1.3457727e-02   2.0000255e+00
   5.5834355e+00   5.0755750e-04   5.3808684e-07  -1.4906077e-01   1.3173879e-02   2.0000241e+00
   5.6148036e+00   5.0151701e-04   5.2191091e-07  -1.4597808e-01   1.2892357e-02   2.0000227e+00
   5.6461717e+00   4.9565822e-04   5.0657332e-07  -1.4295601e-01   1.2613320e-02   2.0000214e+00
   5.6938310e+00   4.8709221e-04   4.8477188e-07  -1.3847968e-01   1.2194469e-02   2.0000195e+00
   5.7414903e+00   4.7891467e-04   4.6464986e-07  -1.3414106e-01   1.1782223e-02   2.0000177e+00
   5.7891496e+00   4.7110797e-04   4.4606986e-07  -1.2993826e-01   1.1377045e-02   2.0000161e+00
   5.8368089e+00   4.6365531e-04   4.2890616e-07  -1.2586901e-01   1.0979355e-02   2.0000145e+00
   5.8844682e+00   4.5654064e-04   4.1304366e-07  -1.2193074e-01   1.0589524e-02   2.0000131e+00
   5.9321275e+00   4.4974862e-04   3.9837699e-07  -1.1812075e-01   1.0207881e-02   2.0000118e+00
   5.9797868e+00   4.4326463e-04   3.8480970e-07  -1.1443624e-01   9.8347147e-03   2.0000105e+00
   6.0288002e+00   4.3690299e-04   3.7191064e-07  -1.1077475e-01   9.4600415e-03   2.0000093e+00
   6.0778135e+00   4.3083787e-04   3.5999298e-07  -1.0723928e-01   9.0948057e-03   2.0000082e+00
   6.1268269e+00   4.2505546e-04   3.4897638e-07  -1.0382623e-01   8.7391799e-03   2.0000072e+00
   6.1758403e+00   4.1954258e-04   3.3878737e-07  -1.0053196e-01   8.3932949e-03   2.0000064e+00
   6.2248537e+00   4.1428667e-04   3.2935877e-07  -9.7352884e-02   8.0572427e-03   2.0000057e+00
   6.2738671e+00   4.0927575e-04   3.2062915e-07  -9.4285327e-02   7.7310771e-03   2.0000053e+00
   6.3228805e+00   4.0449839e-04   3.1254230e-07  -9.1325619e-02   7.4148172e-03   2.0000050e+00
   6.3718938e+00   3.9994372e-04   3.0504676e-07  -8.8470111e-02   7.1084497e-03   2.0000045e+00
   6.4209072e+00   3.9560136e-04   2.9809547e-07  -8.5715211e-02   6.8119323e-03   2.0000041e+00
   6.4699206e+00   3.9146142e-04   2.9164532e-07  -8.3057355e-02   6.5251955e-03   2.0000037e+00
   6.5189340e+00   3.8751445e-04   2.8565681e-07  -8.0493037e-02   6.2481449e-03   2.0000034e+00
   6.5679474e+00   3.8375147e-04   2.8009379e-07  -7.8018840e-02   5.9806644e-03   2.0000031e+00
   6.6169607e+00   3.8016389e-04   2.7492308e-07  -7.5631438e-02   5.7226184e-03   2.0000029e+00
   6.6684188e+00   3.7657718e-04   2.6988340e-07  -7.3214782e-02   5.4616857e-03   2.0000027e+00
   6.7198769e+00   3.7316580e-04   2.6521047e-07  -7.0886510e-02   5.2107882e-03   2.0000026e+00
   6.7713350e+00   3.6992118e-04   2.6087488e-07  -6.8643075e-02   4.9697147e-03   2.0000024e+00
   6.8227930e+00   3.6683512e-04   2.5684971e-07  -6.6481072e-02   4.7382409e-03   2.0000023e+00
   6.8742511e+00   3.6389992e-04   2.5311046e-07  -6.4397195e-02   4.5161312e-03   2.0000022e+00
   6.9257092e+00   3.6110817e-04   2.4963458e-07  -6.2388243e-02   4.3031406e-03   2.0000021e+00
   6.9771672e+00   3.5845291e-04   2.4640159e-07  -6.0451140e-02   4.0990173e-03   2.0000020e+00
   7.0315909e+00   3.5578570e-04   2.4322564e-07  -5.8477320e-02   3.8924929e-03   2.0000018e+00
   7.0860146e+00   3.5325621e-04   2.4027997e-07  -5.6577248e-02   3.6952903e-03   2.0000017e+00
   7.1404383e+00   3.5085728e-04   2.3754598e-07  -5.4747718e-02   3.5070975e-03   2.0000015e+00
   7.1948620e+00   3.4858220e-04   2.3500679e-07  -5.2985663e-02   3.3276016e-03   2.0000014e+00
   7.2352029e+00   3.4697194e-04   2.3324116e-07  -5.1721375e-02   3.1999805e-03   2.0000013e+00
   7.2755438e+00   3.4542374e-04   2.3156824e-07  -5.0491414e-02   3.0768393e-03   2.0000012e+00
   7.3158846e+00   3.4393518e-04   2.2998255e-07  -4.9294680e-02   2.9580520e-03   2.0000012e+00
   7.3562255e+00   3.4250398e-04   2.2847903e-07  -4.8130116e-02   2.8434939e-03   2.0000011e+00
   7.3965664e+00   3.4112791e-04   2.2705293e-07  -4.6996693e-02   2.7330414e-03   2.0000010e+00
   7.4369073e+00   3.3980485e-04   2.2569977e-07  -4.5893421e-02   2.6265726e-03   2.0000009e+00
   7.4772482e+00   3.3853277e-04   2.2441542e-07  -4.4819341e-02   2.5239668e-03   2.0000008e+00
   7.5422188e+00   3.3658625e-04   2.2248168e-07  -4.3148548e-02   2.3665380e-03   2.0000007e+00
   7.6071894e+00   3.3475913e-04   2.2070131e-07  -4.1547466e-02   2.2183380e-03   2.0000005e+00
   7.6305316e+00   3.3413041e-04   2.2009647e-07  -4.0988596e-02   2.1672565e-03   2.0000005e+00
   7.6538738e+00   3.3351582e-04   2.1950908e-07  -4.0438126e-02   2.1172840e-03   2.0000004e+00
   7.6772159e+00   3.3291505e-04   2.1893858e-07  -3.9895902e-02   2.0683996e-03   2.0000004e+00
   7.7005581e+00   3.3232779e-04   2.1838442e-07  -3.9361775e-02   2.0205822e-03   2.0000004e+00
   7.7239003e+00   3.3175372e-04   2.1784607e-07  -3.8835597e-02   1.9738115e-03   2.0000003e+00
   7.7472425e+00   3.3119255e-04   2.1732304e-07  -3.8317230e-02   1.9280671e-03   2.0000003e+00
   7.7705846e+00   3.3064399e-04   2.1681483e-07  -3.7806532e-02   1.8833289e-03   2.0000003e+00
   7.8084797e+00   3.2977958e-04   2.1602016e-07  -3.6993416e-02   1.8127906e-03   2.0000003e+00
   7.8463749e+00   3.2894648e-04   2.1526141e-07  -3.6199603e-02   1.7447697e-03   2.0000002e+00
   7.8842700e+00   3.2814358e-04   2.1453677e-07  -3.5424559e-02   1.6791853e-03   2.0000002e+00
   7.9221651e+00   3.2736978e-04   2.1384456e-07  -3.4667763e-02   1.6159584e-03   2.0000001e+00
   7.9600602e+00   3.2662400e-04   2.1318313e-07  -3.3928722e-02   1.5550121e-03   2.0000001e+00
   7.9979553e+00   3.2590525e-04   2.1255098e-07  -3.3206929e-02   1.4962712e-03   2.0000001e+00
   8.0508260e+00   3.2494576e-04   2.1171522e-07  -3.2227803e-02   1.4178637e-03   2.0000001e+00
   8.1036966e+00   3.2403439e-04   2.1093001e-07  -3.1280038e-02   1.3434145e-03   2.0000000e+00
   8.1565673e+00   3.2316875e-04   2.1019196e-07  -3.0362458e-02   1.2727386e-03   2.0000000e+00
   8.2094380e+00   3.2234657e-04   2.0949795e-07  -2.9473965e-02   1.2056580e-03   2.0000000e+00
   8.2623087e+00   3.2156570e-04   2.0884510e-07  -2.8613552e-02   1.1420021e-03   2.0000000e+00
   8.3151794e+00   3.2082402e-04   2.0823070e-07  -2.7780191e-02   1.0816069e-03   1.9999999e+00
   8.3802633e+00   3.1996197e-04   2.0752354e-07  -2.6789989e-02   1.0115060e-03   1.9999999e+00
   8.4340491e+00   3.1928965e-04   2.0697723e-07  -2.6000124e-02   9.5692424e-04   1.9999998e+00
   8.4878349e+00   3.1865163e-04   2.0646303e-07  -2.5235023e-02   9.0521303e-04   1.9999998e+00
   8.5416207e+00   3.1804616e-04   2.0597886e-07  -2.4493809e-02   8.5622879e-04   1.9999998e+00
   8.5954065e+00   3.1747160e-04   2.0552281e-07  -2.3775687e-02   8.0983447e-04   1.9999998e+00
   8.6491923e+00   3.1692636e-04   2.0509312e-07  -2.3079873e-02   7.6589926e-04   1.9999998e+00
   8.7029781e+00   3.1640894e-04   2.0468813e-07  -2.2405549e-02   7.2429820e-04   1.9999997e+00
   8.7859866e+00   3.1566173e-04   2.0410805e-07  -2.1405218e-02   6.6440098e-04   1.9999997e+00
   8.8689951e+00   3.1497255e-04   2.0357802e-07  -2.0451606e-02   6.0936879e-04   1.9999997e+00
   8.9380419e+00   3.1444019e-04   2.0317191e-07  -1.9692322e-02   5.6702368e-04   1.9999998e+00
   9.0070887e+00   3.1394245e-04   2.0279481e-07  -1.8962467e-02   5.2757490e-04   1.9999998e+00
   9.0761355e+00   3.1347709e-04   2.0244448e-07  -1.8260711e-02   4.9082999e-04   1.9999998e+00
   9.1451823e+00   3.1304206e-04   2.0211893e-07  -1.7585835e-02   4.5660857e-04   1.9999998e+00
   9.2142291e+00   3.1263536e-04   2.0181628e-07  -1.6936735e-02   4.2474175e-04   1.9999999e+00
   9.2832759e+00   3.1225517e-04   2.0153484e-07  -1.6312396e-02   3.9507142e-04   1.9999999e+00
   9.3523228e+00   3.1189970e-04   2.0127300e-07  -1.5711815e-02   3.6744961e-04   1.9999999e+00
   9.4425877e+00   3.1146959e-04   2.0095792e-07  -1.4960835e-02   3.3419999e-04   1.9999999e+00
   9.5328526e+00   3.1107556e-04   2.0067097e-07  -1.4246626e-02   3.0392904e-04   2.0000000e+00
   9.6231176e+00   3.1071465e-04   2.0040953e-07  -1.3567284e-02   2.7637459e-04   2.0000000e+00
   9.7133825e+00   3.1038413e-04   2.0017125e-07  -1.2921075e-02   2.5129684e-04   2.0000000e+00
   9.8036474e+00   3.1008148e-04   1.9995400e-07  -1.2306312e-02   2.2847656e-04   2.0000000e+00
   9.8939124e+00   3.0980436e-04   1.9975586e-07  -1.1721316e-02   2.0771327e-04   2.0000001e+00
   9.9841773e+00   3.0955059e-04   1.9957508e-07  -1.1164518e-02   1.8882385e-04   2.0000001e+00
   1.0000000e+01   3.0950835e-04   1.9954506e-07  -1.1069719e-02   1.8569300e-04   2.0000001e+00


==> nw_cost_hjb_interp14.dat <==
	t		u20		c20		u30		c30		u40		c40		u64		c64
   0.0000000e+00  -2.7893670e+00   9.2780499e+00  -2.6444583e+00   9.1993160e+00  -1.8437277e+00   8.8399332e+00  -1.7079082e+00   8.7916950e+00
   5.4637305e-05  -2.7910485e+00   9.2733196e+00  -2.6459277e+00   9.1944878e+00  -1.8448434e+00   8.8350890e+00  -1.7089385e+00   8.7868507e+00
   1.0927461e-04  -2.7927275e+00   9.2685969e+00  -2.6473949e+00   9.1896674e+00  -1.8459575e+00   8.8302527e+00  -1.7099673e+00   8.7820143e+00
   1.6391191e-04  -2.7944039e+00   9.2638820e+00  -2.6488599e+00   9.1848550e+00  -1.8470698e+00   8.8254245e+00  -1.7109944e+00   8.7771859e+00
   4.1693352e-04  -2.8021351e+00   9.2421444e+00  -2.6556169e+00   9.1626676e+00  -1.8521994e+00   8.8031642e+00  -1.7157308e+00   8.7549251e+00
   6.6995513e-04  -2.8098118e+00   9.2205686e+00  -2.6623276e+00   9.1406454e+00  -1.8572925e+00   8.7810704e+00  -1.7204330e+00   8.7328310e+00
   9.2297673e-04  -2.8174342e+00   9.1991536e+00  -2.6689920e+00   9.1187875e+00  -1.8623491e+00   8.7591423e+00  -1.7251010e+00   8.7109031e+00
   1.1759983e-03  -2.8250024e+00   9.1778977e+00  -2.6756101e+00   9.0970920e+00  -1.8673692e+00   8.7373781e+00  -1.7297350e+00   8.6891393e+00
   1.7670281e-03  -2.8424739e+00   9.1288500e+00  -2.6908924e+00   9.0470311e+00  -1.8789561e+00   8.6871630e+00  -1.7404289e+00   8.6389266e+00
   2.3580579e-03  -2.8596592e+00   9.0806278e+00  -2.7059297e+00   8.9978135e+00  -1.8903502e+00   8.6378001e+00  -1.7509425e+00   8.5895682e+00
   2.9490877e-03  -2.8765644e+00   9.0332036e+00  -2.7207271e+00   8.9494111e+00  -1.9015554e+00   8.5892618e+00  -1.7612796e+00   8.5410364e+00
   3.5401174e-03  -2.8931958e+00   8.9865502e+00  -2.7352892e+00   8.9017965e+00  -1.9125757e+00   8.5415212e+00  -1.7714439e+00   8.4933043e+00
   4.8663467e-03  -2.9295483e+00   8.8845403e+00  -2.7671322e+00   8.7976913e+00  -1.9366504e+00   8.4371713e+00  -1.7936415e+00   8.3889808e+00
   6.1925760e-03  -2.9646151e+00   8.7860144e+00  -2.7978650e+00   8.6971509e+00  -1.9598552e+00   8.3364424e+00  -1.8150277e+00   8.2882901e+00
   7.5188052e-03  -2.9984561e+00   8.6907262e+00  -2.8275361e+00   8.5999261e+00  -1.9822306e+00   8.2390887e+00  -1.8356409e+00   8.1909867e+00
   8.8450345e-03  -3.0311266e+00   8.5984524e+00  -2.8561912e+00   8.5057920e+00  -2.0038149e+00   8.1448881e+00  -1.8555175e+00   8.0968491e+00
   1.0171264e-02  -3.0626774e+00   8.5089914e+00  -2.8838730e+00   8.4145449e+00  -2.0246438e+00   8.0536395e+00  -1.8746916e+00   8.0056763e+00
   1.1697973e-02  -3.0976727e+00   8.4092518e+00  -2.9145863e+00   8.3128388e+00  -2.0477300e+00   7.9520139e+00  -1.8959357e+00   7.9041545e+00
   1.3224682e-02  -3.1313138e+00   8.3127421e+00  -2.9441200e+00   8.2144575e+00  -2.0699081e+00   7.8538035e+00  -1.9163368e+00   7.8060651e+00
   1.4751391e-02  -3.1636625e+00   8.2192329e+00  -2.9725275e+00   8.1191692e+00  -2.0912229e+00   7.7587783e+00  -1.9359374e+00   7.7111783e+00
   1.6278100e-02  -3.1947760e+00   8.1285166e+00  -2.9998585e+00   8.0267645e+00  -2.1117164e+00   7.6667299e+00  -1.9547771e+00   7.6192857e+00
   1.7804809e-02  -3.2247073e+00   8.0404046e+00  -3.0261594e+00   7.9370529e+00  -2.1314275e+00   7.5774689e+00  -1.9728928e+00   7.5301978e+00
   1.9331518e-02  -3.2535057e+00   7.9547254e+00  -3.0514733e+00   7.8498616e+00  -2.1503925e+00   7.4908226e+00  -1.9903187e+00   7.4437418e+00
   2.1720336e-02  -3.2964017e+00   7.8251776e+00  -3.0891971e+00   7.7181195e+00  -2.1786501e+00   7.3601238e+00  -2.0162765e+00   7.3133745e+00
   2.4109154e-02  -3.3367970e+00   7.7006729e+00  -3.1247452e+00   7.5916257e+00  -2.2052825e+00   7.2349057e+00  -2.0407357e+00   7.1885286e+00
   2.6497972e-02  -3.3748365e+00   7.5807464e+00  -3.1582456e+00   7.4699104e+00  -2.2303968e+00   7.1146979e+00  -2.0637969e+00   7.0687324e+00
   2.8886790e-02  -3.4106509e+00   7.4649916e+00  -3.1898143e+00   7.3525620e+00  -2.2540896e+00   6.9990868e+00  -2.0855509e+00   6.9535713e+00
   3.1275608e-02  -3.4443592e+00   7.3530514e+00  -3.2195569e+00   7.2392179e+00  -2.2764485e+00   6.8877078e+00  -2.1060800e+00   6.8426795e+00
   3.3664426e-02  -3.4760695e+00   7.2446105e+00  -3.2475693e+00   7.1295580e+00  -2.2975528e+00   6.7802383e+00  -2.1254587e+00   6.7357332e+00
   3.6575824e-02  -3.5121585e+00   7.1167759e+00  -3.2794972e+00   7.0004810e+00  -2.3216821e+00   6.6541308e+00  -2.1476192e+00   6.6103103e+00
   3.9487223e-02  -3.5455895e+00   6.9932834e+00  -3.3091296e+00   6.8760051e+00  -2.3441737e+00   6.5329486e+00  -2.1682821e+00   6.4898624e+00
   4.2398621e-02  -3.5765104e+00   6.8737479e+00  -3.3365969e+00   6.7557369e+00  -2.3651340e+00   6.4162919e+00  -2.1875470e+00   6.3739875e+00
   4.5310020e-02  -3.6050553e+00   6.7578335e+00  -3.3620178e+00   6.6393320e+00  -2.3846593e+00   6.3038092e+00  -2.2055038e+00   6.2623319e+00
   4.8221418e-02  -3.6313468e+00   6.6452458e+00  -3.3855004e+00   6.5264871e+00  -2.4028372e+00   6.1951899e+00  -2.2222340e+00   6.1545830e+00
   5.1132817e-02  -3.6554978e+00   6.5357257e+00  -3.4071438e+00   6.4169347e+00  -2.4197471e+00   6.0901588e+00  -2.2378116e+00   6.0504636e+00
   5.4739610e-02  -3.6826037e+00   6.4039602e+00  -3.4315421e+00   6.2854284e+00  -2.4390459e+00   5.9646521e+00  -2.2556125e+00   5.9261408e+00
   5.8346403e-02  -3.7067648e+00   6.2761728e+00  -3.4534157e+00   6.1582164e+00  -2.4566354e+00   5.8438661e+00  -2.2718644e+00   5.8065957e+00
   6.1953196e-02  -3.7281468e+00   6.1520343e+00  -3.4729090e+00   6.0349546e+00  -2.4726291e+00   5.7274407e+00  -2.2866725e+00   5.6914647e+00
   6.5559990e-02  -3.7469019e+00   6.0312596e+00  -3.4901541e+00   5.9153420e+00  -2.4871295e+00   5.6150584e+00  -2.3001319e+00   5.5804269e+00
   6.9166783e-02  -3.7631701e+00   5.9136000e+00  -3.5052723e+00   5.7991144e+00  -2.5002302e+00   5.5064379e+00  -2.3123290e+00   5.4731981e+00
   7.2773576e-02  -3.7770815e+00   5.7988379e+00  -3.5183757e+00   5.6860389e+00  -2.5120168e+00   5.4013293e+00  -2.3233429e+00   5.3695248e+00
   7.7227375e-02  -3.7911869e+00   5.6608410e+00  -3.5319302e+00   5.5504537e+00  -2.5248740e+00   5.2760525e+00  -2.3354175e+00   5.2460761e+00
   8.1681174e-02  -3.8020931e+00   5.5266595e+00  -3.5427509e+00   5.4190215e+00  -2.5359812e+00   5.1554175e+00  -2.3459215e+00   5.1273260e+00
   8.6134973e-02  -3.8099945e+00   5.3960248e+00  -3.5510036e+00   5.2914467e+00  -2.5454603e+00   5.0390951e+00  -2.3549669e+00   5.0129403e+00
   9.0588773e-02  -3.8150711e+00   5.2687055e+00  -3.5568414e+00   5.1674710e+00  -2.5534223e+00   4.9267936e+00  -2.3626554e+00   4.9026225e+00
   9.5042572e-02  -3.8174906e+00   5.1445010e+00  -3.5604059e+00   5.0468682e+00  -2.5599685e+00   4.8182534e+00  -2.3690798e+00   4.7961078e+00
   9.9496371e-02  -3.8174091e+00   5.0232375e+00  -3.5618288e+00   4.9294394e+00  -2.5651917e+00   4.7132418e+00  -2.3743248e+00   4.6931593e+00
   1.0499536e-01  -3.8140750e+00   4.8773499e+00  -3.5608134e+00   4.7885717e+00  -2.5699421e+00   4.5881453e+00  -2.3792890e+00   4.5706546e+00
   1.1049434e-01  -3.8074071e+00   4.7354696e+00  -3.5569350e+00   4.6519851e+00  -2.5729520e+00   4.4677584e+00  -2.3827067e+00   4.4529018e+00
   1.1599333e-01  -3.7976434e+00   4.5973867e+00  -3.5503922e+00   4.5194278e+00  -2.5743545e+00   4.3517688e+00  -2.3846989e+00   4.3395811e+00
   1.2149232e-01  -3.7850053e+00   4.4629219e+00  -3.5413692e+00   4.3906802e+00  -2.5742707e+00   4.2398975e+00  -2.3853749e+00   4.2304065e+00
   1.2699131e-01  -3.7696994e+00   4.3319205e+00  -3.5300375e+00   4.2655495e+00  -2.5728113e+00   4.1318947e+00  -2.3848347e+00   4.1251214e+00
   1.3249029e-01  -3.7519189e+00   4.2042487e+00  -3.5165571e+00   4.1438663e+00  -2.5700774e+00   4.0275348e+00  -2.3831693e+00   4.0234940e+00
   1.3915657e-01  -3.7273049e+00   4.0537736e+00  -3.4975478e+00   4.0007608e+00  -2.5651871e+00   3.9056154e+00  -2.3797609e+00   3.9048982e+00
   1.4582286e-01  -3.6996205e+00   3.9078411e+00  -3.4758481e+00   3.8622658e+00  -2.5587111e+00   3.7884239e+00  -2.3749563e+00   3.7910330e+00
   1.5248914e-01  -3.6691451e+00   3.7662955e+00  -3.4516882e+00   3.7281745e+00  -2.5507863e+00   3.6756670e+00  -2.3688778e+00   3.6815963e+00
   1.5915542e-01  -3.6361381e+00   3.6290013e+00  -3.4252815e+00   3.5983049e+00  -2.5415372e+00   3.5670813e+00  -2.3616362e+00   3.5763159e+00
   1.6582170e-01  -3.6008413e+00   3.4958384e+00  -3.3968269e+00   3.4724947e+00  -2.5310773e+00   3.4624283e+00  -2.3533319e+00   3.4749454e+00
   1.7248799e-01  -3.5634799e+00   3.3666991e+00  -3.3665097e+00   3.3505984e+00  -2.5195103e+00   3.3614915e+00  -2.3440567e+00   3.3772612e+00
   1.8066124e-01  -3.5151620e+00   3.2137140e+00  -3.3270500e+00   3.2062948e+00  -2.5039563e+00   3.2425204e+00  -2.3314818e+00   3.2622274e+00
   1.8883450e-01  -3.4644135e+00   3.0664641e+00  -3.2853450e+00   3.0674576e+00  -2.4870392e+00   3.1285108e+00  -2.3177122e+00   3.1520892e+00
   1.9700776e-01  -3.4115637e+00   2.9247955e+00  -3.2416667e+00   2.9338876e+00  -2.4689025e+00   3.0191658e+00  -2.3028733e+00   3.0465400e+00
   2.0518102e-01  -3.3569150e+00   2.7885629e+00  -3.1962660e+00   2.8054024e+00  -2.4496760e+00   2.9142168e+00  -2.2870781e+00   2.9453025e+00
   2.1335427e-01  -3.3007452e+00   2.6576268e+00  -3.1493740e+00   2.6818328e+00  -2.4294770e+00   2.8134194e+00  -2.2704287e+00   2.8481247e+00
   2.2152753e-01  -3.2433096e+00   2.5318515e+00  -3.1012037e+00   2.5630201e+00  -2.4084124e+00   2.7165506e+00  -2.2530173e+00   2.7547769e+00
   2.3161004e-01  -3.1710591e+00   2.3836068e+00  -3.0403104e+00   2.4227835e+00  -2.3813780e+00   2.6021637e+00  -2.2306125e+00   2.6445890e+00
   2.4169256e-01  -3.0976357e+00   2.2427639e+00  -2.9781068e+00   2.2892886e+00  -2.3533379e+00   2.4930951e+00  -2.2073162e+00   2.5395519e+00
   2.5177507e-01  -3.0233968e+00   2.1090749e+00  -2.9148968e+00   2.1622787e+00  -2.3244388e+00   2.3890277e+00  -2.1832541e+00   2.4393416e+00
   2.6185758e-01  -2.9486617e+00   1.9822916e+00  -2.8509550e+00   2.0415068e+00  -2.2948124e+00   2.2896725e+00  -2.1585382e+00   2.3436636e+00
   2.7194010e-01  -2.8737151e+00   1.8621654e+00  -2.7865284e+00   1.9267332e+00  -2.2645766e+00   2.1947655e+00  -2.1332689e+00   2.2522499e+00
   2.8202261e-01  -2.7988101e+00   1.7484472e+00  -2.7218392e+00   1.8177249e+00  -2.2338373e+00   2.1040640e+00  -2.1075357e+00   2.1648550e+00
   2.9452489e-01  -2.7063198e+00   1.6159626e+00  -2.6415566e+00   1.6902204e+00  -2.1951635e+00   1.9971014e+00  -2.0751023e+00   2.0617311e+00
   3.0702718e-01  -2.6146079e+00   1.4924740e+00  -2.5615099e+00   1.5708067e+00  -2.1560228e+00   1.8958718e+00  -2.0422149e+00   1.9640505e+00
   3.1952946e-01  -2.5239901e+00   1.3775115e+00  -2.4819892e+00   1.4590711e+00  -2.1165573e+00   1.8000189e+00  -2.0089926e+00   1.8714585e+00
   3.3203174e-01  -2.4347322e+00   1.2706111e+00  -2.4032444e+00   1.3546115e+00  -2.0768918e+00   1.7092163e+00  -1.9755402e+00   1.7836323e+00
   3.4453402e-01  -2.3470560e+00   1.1713171e+00  -2.3254891e+00   1.2570372e+00  -2.0371359e+00   1.6231637e+00  -1.9419496e+00   1.7002769e+00
   3.5703630e-01  -2.2611439e+00   1.0791845e+00  -2.2489048e+00   1.1659690e+00  -1.9973863e+00   1.5415846e+00  -1.9083015e+00   1.6211219e+00
   3.7255446e-01  -2.1571810e+00   9.7413940e-01  -2.1557020e+00   1.0614317e+00  -1.9481836e+00   1.4461654e+00  -1.8665625e+00   1.5283430e+00
   3.8807261e-01  -2.0563806e+00   8.7866584e-01  -2.0647733e+00   9.6567820e-01  -1.8992615e+00   1.3567939e+00  -1.8249616e+00   1.4412189e+00
   4.0359077e-01  -1.9588996e+00   7.9200485e-01  -1.9763025e+00   8.7806474e-01  -1.8507395e+00   1.2730575e+00  -1.7835991e+00   1.3593553e+00
   4.1910892e-01  -1.8648432e+00   7.1343758e-01  -1.8904279e+00   7.9797988e-01  -1.8027189e+00   1.1945775e+00  -1.7425603e+00   1.2823921e+00
   4.3462707e-01  -1.7742727e+00   6.4228686e-01  -1.8072484e+00   7.2484515e-01  -1.7552851e+00   1.1210049e+00  -1.7019177e+00   1.2100006e+00
   4.5014523e-01  -1.6872130e+00   5.7791807e-01  -1.7268293e+00   6.5811541e-01  -1.7085099e+00   1.0520176e+00  -1.6617326e+00   1.1418788e+00
   4.6925661e-01  -1.5848086e+00   5.0709109e-01  -1.6316354e+00   5.8398088e-01  -1.6518968e+00   9.7291808e-01  -1.6129466e+00   1.0634417e+00
   4.8836799e-01  -1.4876589e+00   4.4463617e-01  -1.5407037e+00   5.1789873e-01  -1.5964631e+00   8.9981095e-01  -1.5650114e+00   9.9058755e-01
   5.0747938e-01  -1.3956596e+00   3.8962756e-01  -1.4540104e+00   4.5905418e-01  -1.5422793e+00   8.3222884e-01  -1.5179900e+00   9.2288647e-01
   5.2659076e-01  -1.3086727e+00   3.4122809e-01  -1.3714963e+00   4.0670277e-01  -1.4893984e+00   7.6974395e-01  -1.4719314e+00   8.5994710e-01
   5.4570215e-01  -1.2265363e+00   2.9868388e-01  -1.2930751e+00   3.6016681e-01  -1.4378590e+00   7.1196406e-01  -1.4268733e+00   8.0141217e-01
   5.6481353e-01  -1.1490709e+00   2.6131849e-01  -1.2186393e+00   3.1883141e-01  -1.3876874e+00   6.5852902e-01  -1.3828432e+00   7.4695494e-01
   5.8808165e-01  -1.0607851e+00   2.2194633e-01  -1.1332145e+00   2.7472494e-01  -1.3284722e+00   5.9885958e-01  -1.3306521e+00   6.8572619e-01
   6.1134978e-01  -9.7878237e-01   1.8839559e-01  -1.0532703e+00   2.3661038e-01  -1.2713192e+00   5.4459585e-01  -1.2800343e+00   6.2960749e-01
   6.3461791e-01  -9.0270015e-01   1.5983210e-01  -9.7854776e-01   2.0370015e-01  -1.2162242e+00   4.9524420e-01  -1.2309982e+00   5.7815426e-01
   6.5788603e-01  -8.3217777e-01   1.3553491e-01  -9.0877972e-01   1.7530390e-01  -1.1631704e+00   4.5035738e-01  -1.1835415e+00   5.3096404e-01
   6.8115416e-01  -7.6686181e-01   1.1488255e-01  -8.4369702e-01   1.5081807e-01  -1.1121309e+00   4.0952979e-01  -1.1376538e+00   4.8767190e-01
   7.0442228e-01  -7.0640985e-01   9.7340536e-02  -7.8303253e-01   1.2971617e-01  -1.0630707e+00   3.7239339e-01  -1.0933178e+00   4.4794638e-01
   7.2769041e-01  -6.5049304e-01   8.2450068e-02  -7.2652446e-01   1.1153981e-01  -1.0159484e+00   3.3861394e-01  -1.0505105e+00   4.1148599e-01
   7.5809153e-01  -5.8374951e-01   6.6344619e-02  -6.5853562e-01   9.1544807e-02  -9.5722292e-01   2.9903680e-01  -9.9683831e-01   3.6831552e-01
   7.8849265e-01  -5.2355675e-01   5.3365982e-02  -5.9666697e-01   7.5113371e-02  -9.0161356e-01   2.6406775e-01  -9.4565949e-01   3.2970164e-01
   8.1889377e-01  -4.6930601e-01   4.2916490e-02  -5.4040719e-01   6.1618796e-02  -8.4900065e-01   2.3317094e-01  -8.9689736e-01   2.9515531e-01
   8.4929489e-01  -4.2043686e-01   3.4510439e-02  -4.8927786e-01   5.0542316e-02  -7.9926029e-01   2.0587305e-01  -8.5047025e-01   2.6424194e-01
   8.7969601e-01  -3.7643575e-01   2.7753709e-02  -4.4283412e-01   4.1455176e-02  -7.5226653e-01   1.8175592e-01  -8.0629338e-01   2.3657489e-01
   9.1009713e-01  -3.3683377e-01   2.2326924e-02  -4.0066428e-01   3.4003462e-02  -7.0789322e-01   1.6045000e-01  -7.6428024e-01   2.1180981e-01
   9.4049825e-01  -3.0120393e-01   1.7971573e-02  -3.6238880e-01   2.7895353e-02  -6.6601532e-01   1.4162869e-01  -7.2434370e-01   1.8963973e-01
   9.7797324e-01  -2.6217760e-01   1.3770824e-02  -3.2005151e-01   2.1862229e-02  -6.1764508e-01   1.2142188e-01  -6.7784352e-01   1.6547854e-01
   1.0154482e+00  -2.2794822e-01   1.0573757e-02  -2.8251042e-01   1.7145058e-02  -5.7265637e-01   1.0408233e-01  -6.3420646e-01   1.4439413e-01
   1.0529232e+00  -1.9793932e-01   8.1428713e-03  -2.4923410e-01   1.3458442e-02  -5.3083380e-01   8.9204876e-02  -5.9327578e-01   1.2599309e-01
   1.0903982e+00  -1.7164175e-01   6.2960764e-03  -2.1974746e-01   1.0578311e-02  -4.9197137e-01   7.6441465e-02  -5.5489954e-01   1.0993290e-01
   1.1278732e+00  -1.4860637e-01   4.8939422e-03  -1.9362657e-01   8.3288932e-03  -4.5587312e-01   6.5493101e-02  -5.1893130e-01   9.5915217e-02
   1.1653482e+00  -1.2843742e-01   3.8298384e-03  -1.7049364e-01   6.5724079e-03  -4.2235336e-01   5.6102941e-02  -4.8523060e-01   8.3680016e-02
   1.2028231e+00  -1.1078637e-01   3.0223217e-03  -1.5001239e-01   5.2009345e-03  -3.9123679e-01   4.8050348e-02  -4.5366319e-01   7.3000584e-02
   1.2484398e+00  -9.2257459e-02   2.2969337e-03  -1.2822965e-01   3.9303061e-03  -3.5636487e-01   3.9781193e-02  -4.1793191e-01   6.1816336e-02
   1.2940564e+00  -7.6526675e-02   1.7773494e-03  -1.0946091e-01   2.9896031e-03  -3.2453199e-01   3.2925544e-02  -3.8495467e-01   5.2338895e-02
   1.3396731e+00  -6.3183226e-02   1.4039575e-03  -9.3295952e-02   2.2925350e-03  -2.9548146e-01   2.7243145e-02  -3.5452745e-01   4.4308238e-02
   1.3852898e+00  -5.1875976e-02   1.1341603e-03  -7.9379819e-02   1.7752331e-03  -2.6897664e-01   2.2534393e-02  -3.2645972e-01   3.7504015e-02
   1.4309064e+00  -4.2304878e-02   9.3760070e-04  -6.7405492e-02   1.3904726e-03  -2.4479974e-01   1.8633482e-02  -3.0057390e-01   3.1739455e-02
   1.4765231e+00  -3.4213589e-02   7.9271004e-04  -5.7107502e-02   1.1033726e-03  -2.2275064e-01   1.5402704e-02  -2.7670477e-01   2.6856221e-02
   1.5221397e+00  -2.7383163e-02   6.8421514e-04  -4.8256371e-02   8.8819838e-04  -2.0264568e-01   1.2727703e-02  -2.5469881e-01   2.2720064e-02
   1.5729535e+00  -2.1031534e-02   5.9316074e-04  -3.9858921e-02   7.1020002e-04  -1.8233386e-01   1.0286846e-02  -2.3220565e-01   1.8853777e-02
   1.6237673e+00  -1.5794255e-02   5.2368415e-04  -3.2776304e-02   5.7902940e-04  -1.6401365e-01   8.3103007e-03  -2.1166615e-01   1.5641404e-02
   1.6745812e+00  -1.1487838e-02   4.6887695e-04  -2.6808780e-02   4.8119348e-04  -1.4749278e-01   6.7103940e-03  -1.9291347e-01   1.2972867e-02
   1.7253950e+00  -7.9584699e-03   4.2413024e-04  -2.1786657e-02   4.0713123e-04  -1.3259716e-01   5.4159050e-03  -1.7579454e-01   1.0756560e-02
   1.7762088e+00  -5.0772414e-03   3.8638894e-04  -1.7565783e-02   3.5007812e-04  -1.1916922e-01   4.3689945e-03  -1.6016907e-01   8.9162571e-03
   1.8270226e+00  -2.7361368e-03   3.5364131e-04  -1.4023725e-02   3.0525497e-04  -1.0706641e-01   3.5227030e-03  -1.4590853e-01   7.3885295e-03
   1.8778364e+00  -8.4468109e-04   3.2457062e-04  -1.1056513e-02   2.6928926e-04  -9.6159840e-02   2.8389155e-03  -1.3289524e-01   6.1206036e-03
   1.9346157e+00   8.2957809e-04   2.9539389e-04  -8.3129612e-03   2.3668300e-04  -8.5245164e-02   2.2292932e-03  -1.1969761e-01   4.9574719e-03
   1.9913950e+00   2.1243571e-03   2.6898078e-04  -6.0736190e-03   2.0988440e-04  -7.5532802e-02   1.7494877e-03  -1.0778620e-01   4.0136377e-03
   2.0481743e+00   3.1114901e-03   2.4485531e-04  -4.2521798e-03   1.8733498e-04  -6.6892319e-02   1.3721111e-03  -9.7037163e-02   3.2480332e-03
   2.1049535e+00   3.8498091e-03   2.2271410e-04  -2.7768059e-03   1.6797554e-04  -5.9207283e-02   1.0755060e-03  -8.7338439e-02   2.6272403e-03
   2.1617328e+00   4.3874698e-03   2.0235475e-04  -1.5877137e-03   1.5108163e-04  -5.2373787e-02   8.4255434e-04  -7.8588655e-02   2.1240705e-03
   2.2185121e+00   4.7638616e-03   1.8363207e-04  -6.3516607e-04   1.3615264e-04  -4.6299112e-02   6.5973292e-04  -7.0696115e-02   1.7164088e-03
   2.2752914e+00   5.0111730e-03   1.6643203e-04   1.2220012e-04   1.2283716e-04  -4.0900534e-02   5.1636416e-04  -6.3577897e-02   1.3862716e-03
   2.3322353e+00   5.1559745e-03   1.5061309e-04   7.2029489e-04   1.1085019e-04  -3.6091162e-02   4.0373472e-04  -5.7141373e-02   1.1183437e-03
   2.3891792e+00   5.2189875e-03   1.3613677e-04   1.1854712e-03   1.0004487e-04  -3.1821209e-02   3.1561208e-04  -5.1339907e-02   9.0170451e-04
   2.4461231e+00   5.2178021e-03   1.2291658e-04   1.5416468e-03   9.0278041e-05  -2.8031485e-02   2.4671855e-04  -4.6111720e-02   7.2662383e-04
   2.5030670e+00   5.1667118e-03   1.1086830e-04   1.8086622e-03   8.1436413e-05  -2.4669225e-02   1.9290025e-04  -4.1400987e-02   5.8520334e-04
   2.5600108e+00   5.0773099e-03   9.9909523e-05   2.0029646e-03   7.3426975e-05  -2.1687392e-02   1.5089023e-04  -3.7157278e-02   4.7103386e-04
   2.6169547e+00   4.9589785e-03   8.9959879e-05   2.1381779e-03   6.6170823e-05  -1.9044069e-02   1.1812111e-04  -3.3335031e-02   3.7891638e-04
   2.6738986e+00   4.8192906e-03   8.0941502e-05   2.2255770e-03   5.9599167e-05  -1.6701896e-02   9.2576785e-05  -2.9893086e-02   3.0463498e-04
   2.7308425e+00   4.6643401e-03   7.2779556e-05   2.2744829e-03   5.3650775e-05  -1.4627578e-02   7.2675480e-05  -2.6794260e-02   2.4477240e-04
   2.7877864e+00   4.4990112e-03   6.5402703e-05   2.2925926e-03   4.8270347e-05  -1.2791451e-02   5.7177325e-05  -2.4004976e-02   1.9655999e-04
   2.8447303e+00   4.3272018e-03   5.8743464e-05   2.2862521e-03   4.3407457e-05  -1.1167089e-02   4.5111355e-05  -2.1494910e-02   1.5775555e-04
   2.9016742e+00   4.1520044e-03   5.2738457e-05   2.2606856e-03   3.9015873e-05  -9.7309468e-03   3.5717963e-05  -1.9236675e-02   1.2654393e-04
   2.9586181e+00   3.9758566e-03   4.7328526e-05   2.2201864e-03   3.5053088e-05  -8.4620547e-03   2.8403529e-05  -1.7205536e-02   1.0145644e-04
   3.0155620e+00   3.8006625e-03   4.2458757e-05   2.1682741e-03   3.1479992e-05  -7.3417374e-03   2.2704667e-05  -1.5379163e-02   8.1305394e-05
   3.0725059e+00   3.6278936e-03   3.8078424e-05   2.1078268e-03   2.8260614e-05  -6.3533639e-03   1.8260068e-05  -1.3737400e-02   6.5130878e-05
   3.1294498e+00   3.4586706e-03   3.4140863e-05   2.0411909e-03   2.5361908e-05  -5.4821272e-03   1.4788367e-05  -1.2262047e-02   5.2157417e-05
   3.1863937e+00   3.2938308e-03   3.0603308e-05   1.9702725e-03   2.2753573e-05  -4.7148461e-03   1.2070730e-05  -1.0936670e-02   4.1758884e-05
   3.2433376e+00   3.1339834e-03   2.7426686e-05   1.8966134e-03   2.0407870e-05  -4.0397878e-03   9.9371770e-06  -9.7464375e-03   3.3430102e-05
   3.2889473e+00   3.0098445e-03   2.5118582e-05   1.8364826e-03   1.8701340e-05  -3.5585389e-03   8.5597193e-06  -8.8815259e-03   2.7974836e-05
   3.3345570e+00   2.8893334e-03   2.3002347e-05   1.7759143e-03   1.7135016e-05  -3.1249074e-03   7.4181415e-06  -8.0884387e-03   2.3412630e-05
   3.3801668e+00   2.7725492e-03   2.1062455e-05   1.7153410e-03   1.5697785e-05  -2.7344985e-03   6.4687337e-06  -7.3614017e-03   1.9598883e-05
   3.4257765e+00   2.6595494e-03   1.9284560e-05   1.6551207e-03   1.4379349e-05  -2.3833106e-03   5.6759368e-06  -6.6950963e-03   1.6412067e-05
   3.4596602e+00   2.5780660e-03   1.8060751e-05   1.6107872e-03   1.3471114e-05  -2.1456342e-03   5.1710283e-06  -6.2364991e-03   1.4389378e-05
   3.4868104e+00   2.5142919e-03   1.7135958e-05   1.5755904e-03   1.2784410e-05  -1.9684258e-03   4.8105471e-06  -5.8900084e-03   1.2953132e-05
   3.5139606e+00   2.4518631e-03   1.6258146e-05   1.5407332e-03   1.2132286e-05  -1.8022714e-03   4.4844804e-06  -5.5611884e-03   1.1663139e-05
   3.5411108e+00   2.3907729e-03   1.5424970e-05   1.5062547e-03   1.1513045e-05  -1.6465429e-03   4.1889368e-06  -5.2491732e-03   1.0504622e-05
   3.5682610e+00   2.3310123e-03   1.4634196e-05   1.4721892e-03   1.0925066e-05  -1.5006468e-03   3.9204811e-06  -4.9531390e-03   9.4642766e-06
   3.5954112e+00   2.2725702e-03   1.3883698e-05   1.4385663e-03   1.0366806e-05  -1.3640220e-03   3.6760821e-06  -4.6723016e-03   8.5301226e-06
   3.6225614e+00   2.2154338e-03   1.3171455e-05   1.4054116e-03   9.8367952e-06  -1.2361380e-03   3.4530653e-06  -4.4059145e-03   7.6913752e-06
   3.6497116e+00   2.1595885e-03   1.2495542e-05   1.3727469e-03   9.3336315e-06  -1.1164936e-03   3.2490718e-06  -4.1532666e-03   6.9383267e-06
   3.6860565e+00   2.0868240e-03   1.1644417e-05   1.3298186e-03   8.6997761e-06  -9.6840636e-04   3.0021840e-06  -3.8353899e-03   6.0493133e-06
   3.7224013e+00   2.0163035e-03   1.0850985e-05   1.2878365e-03   8.1086231e-06  -8.3317407e-04   2.7813717e-06  -3.5393932e-03   5.2797870e-06
   3.7587462e+00   1.9479826e-03   1.0111375e-05   1.2468278e-03   7.5573413e-06  -7.0980991e-04   2.5829887e-06  -3.2638421e-03   4.6136636e-06
   3.7950911e+00   1.8818147e-03   9.4219696e-06   1.2068119e-03   7.0432808e-06  -5.9739928e-04   2.4039544e-06  -3.0073937e-03   4.0369922e-06
   3.8314359e+00   1.8177511e-03   8.7793907e-06   1.1678019e-03   6.5639627e-06  -4.9509465e-04   2.2416656e-06  -2.7687914e-03   3.5376776e-06
   3.8677808e+00   1.7557418e-03   8.1804824e-06   1.1298051e-03   6.1170685e-06  -4.0211060e-04   2.0939220e-06  -2.5468590e-03   3.1052381e-06
   3.9041257e+00   1.6957358e-03   7.6222980e-06   1.0928239e-03   5.7004304e-06  -3.1771935e-04   1.9588626e-06  -2.3404960e-03   2.7305937e-06
   3.9404705e+00   1.6376815e-03   7.1020867e-06   1.0568565e-03   5.3120220e-06  -2.4124670e-04   1.8349125e-06  -2.1486723e-03   2.4058822e-06
   3.9786493e+00   1.5787428e-03   6.5937118e-06   1.0201601e-03   4.9323452e-06  -1.6876018e-04   1.7152142e-06  -1.9617731e-03   2.1111228e-06
   4.0168281e+00   1.5218400e-03   6.1216339e-06   9.8456653e-04   4.5796831e-06  -1.0365397e-04   1.6049973e-06  -1.7888111e-03   1.8571615e-06
   4.0550070e+00   1.4669131e-03   5.6832744e-06   9.5006268e-04   4.2521299e-06  -4.5311009e-05   1.5031602e-06  -1.6288133e-03   1.6381611e-06
   4.0931858e+00   1.4139024e-03   5.2762361e-06   9.1663285e-04   3.9479119e-06   6.8377844e-06   1.4087723e-06  -1.4808724e-03   1.4491130e-06
   4.1246740e+00   1.3715815e-03   4.9625130e-06   8.8985692e-04   3.7133923e-06   4.5559854e-05   1.3359681e-06  -1.3673288e-03   1.3126705e-06
   4.1561623e+00   1.3304911e-03   4.6674073e-06   8.6378841e-04   3.4927545e-06   8.0699206e-05   1.2673116e-06  -1.2609652e-03   1.1915787e-06
   4.1876506e+00   1.2905991e-03   4.3898180e-06   8.3841570e-04   3.2851821e-06   1.1251119e-04   1.2024689e-06  -1.1613618e-03   1.0839971e-06
   4.2191388e+00   1.2518735e-03   4.1287091e-06   8.1372649e-04   3.0899060e-06   1.4123445e-04   1.1411462e-06  -1.0681224e-03   9.8830593e-07
   4.2506271e+00   1.2142832e-03   3.8831052e-06   7.8970810e-04   2.9062020e-06   1.6709202e-04   1.0830841e-06  -9.8087306e-04   9.0308047e-07
   4.2821154e+00   1.1777974e-03   3.6520883e-06   7.6634741e-04   2.7333878e-06   1.9029226e-04   1.0280529e-06  -8.9926105e-04   8.2706797e-07
   4.3136036e+00   1.1423858e-03   3.4347944e-06   7.4363104e-04   2.5708211e-06   2.1102988e-04   9.7584850e-07  -8.2295360e-04   7.5916731e-07
   4.3626143e+00   1.0893363e-03   3.1219826e-06   7.0952338e-04   2.3367633e-06   2.3883273e-04   8.9979362e-07  -7.1400212e-04   6.6737733e-07
   4.4004927e+00   1.0500015e-03   2.8998520e-06   6.8417686e-04   2.1705356e-06   2.5693286e-04   8.4502266e-07  -6.3738468e-04   6.0633215e-07
   4.4383711e+00   1.0120648e-03   2.6935058e-06   6.5968782e-04   2.0161045e-06   2.7237081e-04   7.9348031e-07  -5.6686546e-04   5.5258799e-07
   4.4762494e+00   9.7547878e-04   2.5018246e-06   6.3603214e-04   1.8726361e-06   2.8538926e-04   7.4495218e-07  -5.0200841e-04   5.0512438e-07
   4.5141278e+00   9.4019740e-04   2.3237679e-06   6.1318574e-04   1.7393548e-06   2.9621143e-04   6.9924579e-07  -4.4240719e-04   4.6306935e-07
   4.5520062e+00   9.0617591e-04   2.1583691e-06   5.9112473e-04   1.6155395e-06   3.0504255e-04   6.5618712e-07  -3.8768319e-04   4.2567797e-07
   4.5898846e+00   8.7337087e-04   2.0047297e-06   5.6982546e-04   1.5005199e-06   3.1207129e-04   6.1561777e-07  -3.3748369e-04   3.9231406e-07
   4.6277629e+00   8.4174016e-04   1.8620149e-06   5.4926458e-04   1.3936729e-06   3.1747097e-04   5.7739266e-07  -2.9148015e-04   3.6243444e-07
   4.6802554e+00   7.9977113e-04   1.6808609e-06   5.2194883e-04   1.2580400e-06   3.2255548e-04   5.2804739e-07  -2.3409729e-04   3.2593397e-07
   4.6885911e+00   7.9329988e-04   1.6537602e-06   5.1773360e-04   1.2377486e-06   3.2312895e-04   5.2058025e-07  -2.2562214e-04   3.2060154e-07
   4.6969268e+00   7.8688048e-04   1.6270960e-06   5.1355127e-04   1.2177839e-06   3.2364235e-04   5.1321070e-07  -2.1731361e-04   3.1538578e-07
   4.7052624e+00   7.8051250e-04   1.6008613e-06   5.0940161e-04   1.1981406e-06   3.2409710e-04   5.0593754e-07  -2.0916892e-04   3.1028323e-07
   4.7135981e+00   7.7419556e-04   1.5750491e-06   5.0528437e-04   1.1788135e-06   3.2449456e-04   4.9875957e-07  -2.0118534e-04   3.0529052e-07
   4.7219337e+00   7.6792925e-04   1.5496526e-06   5.0119934e-04   1.1597975e-06   3.2483608e-04   4.9167561e-07  -1.9336017e-04   3.0040442e-07
   4.7302694e+00   7.6171318e-04   1.5246652e-06   4.9714626e-04   1.1410877e-06   3.2512298e-04   4.8468452e-07  -1.8569074e-04   2.9562179e-07
   4.7386050e+00   7.5554694e-04   1.5000802e-06   4.9312492e-04   1.1226792e-06   3.2535656e-04   4.7778514e-07  -1.7817446e-04   2.9093963e-07
   4.7541651e+00   7.4416852e-04   1.4552424e-06   4.8570247e-04   1.0891055e-06   3.2565431e-04   4.6514770e-07  -1.6454483e-04   2.8245827e-07
   4.7697251e+00   7.3295990e-04   1.4117433e-06   4.7838832e-04   1.0565340e-06   3.2577874e-04   4.5281878e-07  -1.5142355e-04   2.7429879e-07
   4.7852852e+00   7.2191858e-04   1.3695431e-06   4.7118101e-04   1.0249346e-06   3.2573765e-04   4.4079137e-07  -1.3879474e-04   2.6644421e-07
   4.8008452e+00   7.1104212e-04   1.3286030e-06   4.6407908e-04   9.9427863e-07   3.2553852e-04   4.2905866e-07  -1.2664298e-04   2.5887866e-07
   4.8164053e+00   7.0032811e-04   1.2888854e-06   4.5708111e-04   9.6453779e-07   3.2518859e-04   4.1761399e-07  -1.1495332e-04   2.5158723e-07
   4.8319654e+00   6.8977416e-04   1.2503539e-06   4.5018566e-04   9.3568488e-07   3.2469482e-04   4.0645087e-07  -1.0371122e-04   2.4455594e-07
   4.8610132e+00   6.7049204e-04   1.1814749e-06   4.3758258e-04   8.8410706e-07   3.2341118e-04   3.8634295e-07  -8.3873542e-05   2.3208131e-07
   4.8900610e+00   6.5174458e-04   1.1163864e-06   4.2532284e-04   8.3536717e-07   3.2169111e-04   3.6715427e-07  -6.5458815e-05   2.2039024e-07
   4.9191088e+00   6.3351715e-04   1.0548798e-06   4.1339760e-04   7.8930934e-07   3.1957341e-04   3.4884653e-07  -4.8383838e-05   2.0941351e-07
   4.9481566e+00   6.1579552e-04   9.9675836e-07   4.0179819e-04   7.4578626e-07   3.1709429e-04   3.3138297e-07  -3.2569899e-05   1.9908956e-07
   4.9716922e+00   6.0179823e-04   9.5202050e-07   3.9263303e-04   7.1228527e-07   3.1484387e-04   3.1782816e-07  -2.0630399e-05   1.9116564e-07
   4.9952278e+00   5.8811670e-04   9.0928843e-07   3.8367177e-04   6.8028636e-07   3.1239528e-04   3.0478625e-07  -9.4321454e-06   1.8360797e-07
   5.0187634e+00   5.7474387e-04   8.6847232e-07   3.7491006e-04   6.4972230e-07   3.0976447e-04   2.9223968e-07   1.0608417e-06   1.7639268e-07
   5.0422990e+00   5.6167286e-04   8.2948631e-07   3.6634363e-04   6.2052886e-07   3.0696647e-04   2.8017147e-07   1.0882939e-05   1.6949798e-07
   5.0658346e+00   5.4889693e-04   7.9224843e-07   3.5796831e-04   5.9264468e-07   3.0401548e-04   2.6856514e-07   2.0066996e-05   1.6290397e-07
   5.0893702e+00   5.3640947e-04   7.5668037e-07   3.4977998e-04   5.6601111e-07   3.0092492e-04   2.5740472e-07   2.8644399e-05   1.5659247e-07
   5.1204232e+00   5.2036389e-04   7.1218035e-07   3.3925552e-04   5.3268969e-07   2.9665495e-04   2.4333573e-07   3.9083830e-05   1.4866935e-07
   5.1514763e+00   5.0479482e-04   6.7029433e-07   3.2904051e-04   5.0132617e-07   2.9219108e-04   2.2998182e-07   4.8584559e-05   1.4117468e-07
   5.1825294e+00   4.8968822e-04   6.3086890e-07   3.1912615e-04   4.7180566e-07   2.8755839e-04   2.1731006e-07   5.7208081e-05   1.3407765e-07
   5.2135824e+00   4.7503044e-04   5.9375963e-07   3.0950379e-04   4.4402005e-07   2.8278008e-04   2.0528886e-07   6.5012262e-05   1.2735062e-07
   5.2446355e+00   4.6080824e-04   5.5883054e-07   3.0016506e-04   4.1786753e-07   2.7787754e-04   1.9388789e-07   7.2051547e-05   1.2096883e-07
   5.2756886e+00   4.4700875e-04   5.2595367e-07   2.9110180e-04   3.9325223e-07   2.7287052e-04   1.8307806e-07   7.8377157e-05   1.1490996e-07
   5.3067416e+00   4.3361947e-04   4.9500852e-07   2.8230604e-04   3.7008397e-07   2.6777718e-04   1.7283146e-07   8.4037272e-05   1.0915387e-07
   5.3466928e+00   4.1697743e-04   4.5785557e-07   2.7137089e-04   3.4226905e-07   2.6112423e-04   1.6043417e-07   9.0413091e-05   1.0216451e-07
   5.3866440e+00   4.0096935e-04   4.2348745e-07   2.6084975e-04   3.1654026e-07   2.5438838e-04   1.4887061e-07   9.5852055e-05   9.5611327e-08
   5.4265951e+00   3.8557118e-04   3.9169561e-07   2.5072722e-04   2.9274136e-07   2.4759864e-04   1.3808935e-07   1.0043720e-04   8.9463262e-08
   5.4579632e+00   3.7389350e-04   3.6841336e-07   2.4304907e-04   2.7531348e-07   2.4224680e-04   1.3014084e-07   1.0348899e-04   8.4901772e-08
   5.4893313e+00   3.6256669e-04   3.4651297e-07   2.3560053e-04   2.5892074e-07   2.3688907e-04   1.2262217e-07   1.0609631e-04   8.0560596e-08
   5.5206994e+00   3.5158025e-04   3.2591251e-07   2.2837485e-04   2.4350174e-07   2.3153577e-04   1.1551192e-07   1.0829154e-04   7.6428422e-08
   5.5520674e+00   3.4092399e-04   3.0653487e-07   2.2136542e-04   2.2899875e-07   2.2619629e-04   1.0878962e-07   1.1010509e-04   7.2494757e-08
   5.5834355e+00   3.3058800e-04   2.8830753e-07   2.1456584e-04   2.1535742e-07   2.2087915e-04   1.0243569e-07   1.1156547e-04   6.8749835e-08
   5.6148036e+00   3.2056270e-04   2.7116228e-07   2.0796991e-04   2.0252663e-07   2.1559209e-04   9.6431456e-08   1.1269940e-04   6.5184535e-08
   5.6461717e+00   3.1083877e-04   2.5503492e-07   2.0157159e-04   1.9045830e-07   2.1034210e-04   9.0759057e-08   1.1353194e-04   6.1790315e-08
   5.6938310e+00   2.9662121e-04   2.3234536e-07   1.9221533e-04   1.7348068e-07   2.0245038e-04   8.2737753e-08   1.1427234e-04   5.6942829e-08
   5.7414903e+00   2.8304803e-04   2.1167091e-07   1.8328187e-04   1.5801240e-07   1.9467790e-04   7.5387051e-08   1.1444674e-04   5.2445713e-08
   5.7891496e+00   2.7009006e-04   1.9283277e-07   1.7475226e-04   1.4391952e-07   1.8704094e-04   6.8654589e-08   1.1412384e-04   4.8274954e-08
   5.8368089e+00   2.5771947e-04   1.7566800e-07   1.6660837e-04   1.3107994e-07   1.7955305e-04   6.2491711e-08   1.1336573e-04   4.4408391e-08
   5.8844682e+00   2.4590965e-04   1.6002810e-07   1.5883291e-04   1.1938240e-07   1.7222540e-04   5.6853248e-08   1.1222850e-04   4.0825485e-08
   5.9321275e+00   2.3463521e-04   1.4577779e-07   1.5140930e-04   1.0872551e-07   1.6506701e-04   5.1697312e-08   1.1076275e-04   3.7507131e-08
   5.9797868e+00   2.2387189e-04   1.3279372e-07   1.4432170e-04   9.9016835e-08   1.5808502e-04   4.6985091e-08   1.0901407e-04   3.4435518e-08
   6.0288002e+00   2.1331153e-04   1.2064323e-07   1.3736722e-04   8.9932741e-08   1.5109439e-04   4.2563981e-08   1.0696383e-04   3.1516468e-08
   6.0778135e+00   2.0324325e-04   1.0960189e-07   1.3073632e-04   8.1679148e-08   1.4430041e-04   3.8538056e-08   1.0469788e-04   2.8823837e-08
   6.1268269e+00   1.9364416e-04   9.9568584e-08   1.2441400e-04   7.4180302e-08   1.3770598e-04   3.4874011e-08   1.0225209e-04   2.6341780e-08
   6.1758403e+00   1.8449243e-04   9.0451390e-08   1.1838597e-04   6.7367319e-08   1.3131272e-04   3.1541153e-08   9.9658547e-05   2.4055462e-08
   6.2248537e+00   1.7576721e-04   8.2166796e-08   1.1263859e-04   6.1177601e-08   1.2512117e-04   2.8511224e-08   9.6945855e-05   2.1950987e-08
   6.2738671e+00   1.6744862e-04   7.4638868e-08   1.0715887e-04   5.5554268e-08   1.1913090e-04   2.5758224e-08   9.4139492e-05   2.0015338e-08
   6.3228805e+00   1.5951773e-04   6.7798614e-08   1.0193435e-04   5.0445626e-08   1.1334068e-04   2.3258254e-08   9.1262089e-05   1.8236321e-08
   6.3718938e+00   1.5195643e-04   6.1583310e-08   9.6953134e-05   4.5804694e-08   1.0774855e-04   2.0989350e-08   8.8333710e-05   1.6602520e-08
   6.4209072e+00   1.4474754e-04   5.5935962e-08   9.2203921e-05   4.1588762e-08   1.0235199e-04   1.8931348e-08   8.5372093e-05   1.5103249e-08
   6.4699206e+00   1.3787463e-04   5.0804752e-08   8.7675926e-05   3.7759030e-08   9.7147971e-05   1.7065744e-08   8.2392873e-05   1.3728512e-08
   6.5189340e+00   1.3132205e-04   4.6142600e-08   8.3358867e-05   3.4280226e-08   9.2133021e-05   1.5375571e-08   7.9409789e-05   1.2468969e-08
   6.5679474e+00   1.2507490e-04   4.1906701e-08   7.9242927e-05   3.1120291e-08   8.7303305e-05   1.3845281e-08   7.6434865e-05   1.1315893e-08
   6.6169607e+00   1.1911895e-04   3.8058165e-08   7.5318739e-05   2.8250089e-08   8.2654709e-05   1.2460634e-08   7.3478584e-05   1.0261143e-08
   6.6684188e+00   1.1316443e-04   3.4395871e-08   7.1395409e-05   2.5519580e-08   7.7964400e-05   1.1149398e-08   7.0404840e-05   9.2512906e-09
   6.7198769e+00   1.0750096e-04   3.1084521e-08   6.7663765e-05   2.3051495e-08   7.3463728e-05   9.9705614e-09   6.7370697e-05   8.3332857e-09
   6.7713350e+00   1.0211430e-04   2.8090565e-08   6.4114479e-05   2.0820711e-08   6.9147298e-05   8.9115834e-09   6.4383839e-05   7.4995527e-09
   6.8227930e+00   9.6990893e-05   2.5383658e-08   6.0738662e-05   1.8804495e-08   6.5009583e-05   7.9610568e-09   6.1450738e-05   6.7430744e-09
   6.8742511e+00   9.2117893e-05   2.2936348e-08   5.7527819e-05   1.6982296e-08   6.1045004e-05   7.1086070e-09   5.8576787e-05   6.0573569e-09
   6.9257092e+00   8.7483080e-05   2.0723807e-08   5.4473879e-05   1.5335528e-08   5.7247949e-05   6.3448036e-09   5.5766416e-05   5.4363970e-09
   6.9771672e+00   8.3074842e-05   1.8723575e-08   5.1569175e-05   1.3847381e-08   5.3612794e-05   5.6610804e-09   5.3023204e-05   4.8746504e-09
   7.0315909e+00   7.8646817e-05   1.6816586e-08   4.8651376e-05   1.2429229e-08   4.9938090e-05   5.0164752e-09   5.0198089e-05   4.3392936e-09
   7.0860146e+00   7.4447395e-05   1.5102710e-08   4.5884177e-05   1.1155295e-08   4.6431656e-05   4.4444260e-09   4.7453774e-05   3.8588893e-09
   7.1404383e+00   7.0464732e-05   1.3562458e-08   4.3259807e-05   1.0010990e-08   4.3087017e-05   3.9374201e-09   4.4792053e-05   3.4283375e-09
   7.1948620e+00   6.6687636e-05   1.2178305e-08   4.0770898e-05   8.9831995e-09   3.9897796e-05   3.4886853e-09   4.2214081e-05   3.0429691e-09
   7.2352029e+00   6.4014290e-05   1.1243698e-08   3.9009307e-05   8.2895534e-09   3.7630433e-05   3.1900486e-09   4.0357608e-05   2.7839458e-09
   7.2755438e+00   6.1443934e-05   1.0380315e-08   3.7315578e-05   7.6490464e-09   3.5442534e-05   2.9177948e-09   3.8547557e-05   2.5457874e-09
   7.3158846e+00   5.8972616e-05   9.5827491e-09   3.5687097e-05   7.0576348e-09   3.3331647e-05   2.6698264e-09   3.6783868e-05   2.3269917e-09
   7.3562255e+00   5.6596519e-05   8.8460046e-09   3.4121350e-05   6.5115813e-09   3.1295370e-05   2.4442035e-09   3.5066363e-05   2.1261556e-09
   7.3965664e+00   5.4311983e-05   8.1654653e-09   3.2615920e-05   6.0074322e-09   2.9331351e-05   2.2391323e-09   3.3394759e-05   1.9419690e-09
   7.4369073e+00   5.2115461e-05   7.5368615e-09   3.1168483e-05   5.5419963e-09   2.7437284e-05   2.0529552e-09   3.1768684e-05   1.7732092e-09
   7.4772482e+00   5.0003563e-05   6.9562516e-09   2.9776809e-05   5.1123249e-09   2.5610921e-05   1.8841400e-09   3.0187684e-05   1.6187355e-09
   7.5422188e+00   4.6771955e-05   6.1129282e-09   2.7647280e-05   4.4886900e-09   2.2806261e-05   1.6452172e-09   2.7734814e-05   1.3973197e-09
   7.6071894e+00   4.3738486e-05   5.3709715e-09   2.5648316e-05   3.9405396e-09   2.0162613e-05   1.4423625e-09   2.5394935e-05   1.2061727e-09
   7.6305316e+00   4.2694668e-05   5.1267842e-09   2.4960471e-05   3.7602619e-09   1.9250486e-05   1.3773705e-09   2.4581328e-05   1.1441831e-09
   7.6538738e+00   4.1674314e-05   4.8935889e-09   2.4288086e-05   3.5881641e-09   1.8357651e-05   1.3162249e-09   2.3781796e-05   1.0854755e-09
   7.6772159e+00   4.0676899e-05   4.6708943e-09   2.3630814e-05   3.4238787e-09   1.7483729e-05   1.2587357e-09   2.2996193e-05   1.0299017e-09
   7.7005581e+00   3.9701899e-05   4.4582292e-09   2.2988314e-05   3.2670549e-09   1.6628349e-05   1.2047220e-09   2.2224369e-05   9.7731943e-10
   7.7239003e+00   3.8748817e-05   4.2551457e-09   2.2360255e-05   3.1173575e-09   1.5791144e-05   1.1540110e-09   2.1466170e-05   9.2759230e-10
   7.7472425e+00   3.7817160e-05   4.0612155e-09   2.1746312e-05   2.9744661e-09   1.4971753e-05   1.1064377e-09   2.0721443e-05   8.8058961e-10
   7.7705846e+00   3.6906442e-05   3.8760275e-09   2.1146169e-05   2.8380749e-09   1.4169823e-05   1.0618450e-09   1.9990027e-05   8.3618610e-10
   7.8084797e+00   3.5471316e-05   3.5930017e-09   2.0200451e-05   2.6297450e-09   1.2904207e-05   9.9541460e-10   1.8830538e-05   7.6932715e-10
   7.8463749e+00   3.4088189e-05   3.3304157e-09   1.9288998e-05   2.4366032e-09   1.1682232e-05   9.3584354e-10   1.7705009e-05   7.0851854e-10
   7.8842700e+00   3.2755178e-05   3.0868049e-09   1.8410571e-05   2.2575555e-09   1.0502478e-05   8.8257310e-10   1.6612734e-05   6.5330744e-10
   7.9221651e+00   3.1470465e-05   2.8608078e-09   1.7563971e-05   2.0915863e-09   9.3635646e-06   8.3508625e-10   1.5552996e-05   6.0327173e-10
   7.9600602e+00   3.0232306e-05   2.6511618e-09   1.6748046e-05   1.9377528e-09   8.2641514e-06   7.9290459e-10   1.4525071e-05   5.5801818e-10
   7.9979553e+00   2.9039005e-05   2.4566925e-09   1.5961685e-05   1.7951796e-09   7.2029361e-06   7.5558560e-10   1.3528235e-05   5.1718057e-10
   8.0508260e+00   2.7446034e-05   2.2086866e-09   1.4911944e-05   1.6135525e-09   5.7837830e-06   7.1087562e-10   1.2188031e-05   4.6694276e-10
   8.1036966e+00   2.5933012e-05   1.9854065e-09   1.3914886e-05   1.4502510e-09   4.4332136e-06   6.7382729e-10   1.0904950e-05   4.2379100e-10
   8.1565673e+00   2.4495925e-05   1.7844099e-09   1.2967869e-05   1.3034542e-09   3.1480507e-06   6.4353438e-10   9.6770315e-06   3.8695729e-10
   8.2094380e+00   2.3130966e-05   1.6034947e-09   1.2068381e-05   1.1715207e-09   1.9252497e-06   6.1918596e-10   8.5023304e-06   3.5574814e-10
   8.2623087e+00   2.1834511e-05   1.4406748e-09   1.1214036e-05   1.0529710e-09   7.6189521e-07   6.0005694e-10   7.3789266e-06   3.2953791e-10
   8.3151794e+00   2.0603122e-05   1.2941594e-09   1.0402569e-05   9.4647167e-10  -3.4480356e-07   5.8549945e-10   6.3049289e-06   3.0776262e-10
   8.3802633e+00   1.9171818e-05   1.1338149e-09   9.4593584e-06   8.3015100e-10  -1.6332924e-06   5.7300684e-10   5.0479347e-06   2.8630039e-10
   8.4340491e+00   1.8055566e-05   1.0161948e-09   8.7237601e-06   7.4500727e-10  -2.6397403e-06   5.6657295e-10   4.0611155e-06   2.7245485e-10
   8.4878349e+00   1.6996284e-05   9.1059844e-10   8.0257032e-06   6.6872538e-10  -3.5960952e-06   5.6315251e-10   3.1193310e-06   2.6167657e-10
   8.5416207e+00   1.5991066e-05   8.1581361e-10   7.3632705e-06   6.0040370e-10  -4.5047842e-06   5.6232752e-10   2.2207662e-06   2.5358764e-10
   8.5954065e+00   1.5037150e-05   7.3074915e-10   6.7346450e-06   5.3923153e-10  -5.3681236e-06   5.6372712e-10   1.3636547e-06   2.4784970e-10
   8.6491923e+00   1.4131916e-05   6.5442339e-10   6.1381004e-06   4.8447961e-10  -6.1883233e-06   5.6702278e-10   5.4628001e-07   2.4416016e-10
   8.7029781e+00   1.3272876e-05   5.8595301e-10   5.5720005e-06   4.3549229e-10  -6.9674912e-06   5.7192377e-10  -2.3302231e-07   2.4224872e-10
   8.7859866e+00   1.2032341e-05   4.9388128e-10   4.7545014e-06   3.6985481e-10  -8.0940951e-06   5.8205242e-10  -1.3647343e-06   2.4223769e-10
   8.8689951e+00   1.0888148e-05   4.1608945e-10   4.0004907e-06   3.1466245e-10  -9.1346832e-06   5.9459462e-10  -2.4152736e-06   2.4512751e-10
   8.9380419e+00   1.0004408e-05   3.6068773e-10   3.4181126e-06   2.7554571e-10  -9.9393731e-06   6.0638624e-10  -3.2311585e-06   2.4927778e-10
   9.0070887e+00   9.1781414e-06   3.1258088e-10   2.8736089e-06   2.4174200e-10  -1.0692490e-05   6.1907173e-10  -3.9975597e-06   2.5468001e-10
   9.0761355e+00   8.4056048e-06   2.7083001e-10   2.3645164e-06   2.1255735e-10  -1.1397289e-05   6.3238523e-10  -4.7172846e-06   2.6106870e-10
   9.1451823e+00   7.6833042e-06   2.3461562e-10   1.8885327e-06   1.8738677e-10  -1.2056829e-05   6.4610407e-10  -5.3930032e-06   2.6821756e-10
   9.2142291e+00   7.0079797e-06   2.0322254e-10   1.4435047e-06   1.6570291e-10  -1.2673978e-05   6.6004277e-10  -6.0272553e-06   2.7593440e-10
   9.2832759e+00   6.3765826e-06   1.7602677e-10   1.0274190e-06   1.4704625e-10  -1.3251428e-05   6.7404775e-10  -6.6224552e-06   2.8405673e-10
   9.3523228e+00   5.7862488e-06   1.5248418e-10   6.3839333e-07   1.3101642e-10  -1.3791704e-05   6.8799285e-10  -7.1808913e-06   2.9244769e-10
   9.4425877e+00   5.0720091e-06   1.2643510e-10   1.6771968e-07   1.1344840e-10  -1.4445864e-05   7.0596474e-10  -7.8590747e-06   3.0363412e-10
   9.5328526e+00   4.4178759e-06   1.0491700e-10  -2.6334327e-07   9.9113076e-11  -1.5045441e-05   7.2348158e-10  -8.4826591e-06   3.1487767e-10
   9.6231176e+00   3.8187965e-06   8.7171472e-11  -6.5812904e-07   8.7455552e-11  -1.5594950e-05   7.4041173e-10  -9.0558781e-06   3.2601695e-10
   9.7133825e+00   3.2701357e-06   7.2564755e-11  -1.0196908e-06   7.8013235e-11  -1.6098542e-05   7.5666192e-10  -9.5826681e-06   3.3692862e-10
   9.8036474e+00   2.7676483e-06   6.0567391e-11  -1.3508244e-06   7.0400719e-11  -1.6560025e-05   7.7216959e-10  -1.0066668e-05   3.4752013e-10
   9.8939124e+00   2.3074499e-06   5.0737246e-11  -1.6540906e-06   6.4297112e-11  -1.6982898e-05   7.8689669e-10  -1.0511241e-05   3.5772399e-10
   9.9841773e+00   1.8859797e-06   4.2705319e-11  -1.9318348e-06   5.9435435e-11  -1.7370375e-05   8.0082460e-10  -1.0919508e-05   3.6749332e-10
   1.0000000e+01   1.8158412e-06   4.1458789e-11  -1.9780553e-06   5.8693961e-11  -1.7434875e-05   8.0318325e-10  -1.0987555e-05   3.6915858e-10


==> nw_umax10_d20.dat <==
	t		uhjb		chjb
   0.0000000e+00  -2.0133957e+00   8.9081536e+00
   6.1525229e-05  -2.0145264e+00   8.9026147e+00
   1.2305046e-04  -2.0156560e+00   8.8970864e+00
   1.8457569e-04  -2.0167847e+00   8.8915688e+00
   4.6835268e-04  -2.0219789e+00   8.8662504e+00
   7.5212968e-04  -2.0271523e+00   8.8411518e+00
   1.0359067e-03  -2.0323044e+00   8.8162717e+00
   1.3196837e-03  -2.0374351e+00   8.7916070e+00
   2.0057306e-03  -2.0497507e+00   8.7328456e+00
   2.6917776e-03  -2.0619409e+00   8.6752765e+00
   3.3778245e-03  -2.0740055e+00   8.6188549e+00
   4.0638715e-03  -2.0859450e+00   8.5635377e+00
   5.6098447e-03  -2.1123923e+00   8.4427271e+00
   7.1558179e-03  -2.1382120e+00   8.3268913e+00
   8.7017912e-03  -2.1634129e+00   8.2156418e+00
   1.0247764e-02  -2.1880049e+00   8.1086322e+00
   1.1793738e-02  -2.2119982e+00   8.0055522e+00
   1.3591640e-02  -2.2391634e+00   7.8902469e+00
   1.5389543e-02  -2.2655522e+00   7.7794838e+00
   1.7187446e-02  -2.2911831e+00   7.6729109e+00
   1.8985349e-02  -2.3160748e+00   7.5702129e+00
   2.0783252e-02  -2.3402461e+00   7.4711065e+00
   2.2581155e-02  -2.3637156e+00   7.3753368e+00
   2.5343791e-02  -2.3984524e+00   7.2341586e+00
   2.8106428e-02  -2.4316388e+00   7.0995844e+00
   3.0869064e-02  -2.4633359e+00   6.9709792e+00
   3.3631700e-02  -2.4936022e+00   6.8477921e+00
   3.6394337e-02  -2.5224934e+00   6.7295429e+00
   3.9156973e-02  -2.5500623e+00   6.6158111e+00
   4.2473076e-02  -2.5814785e+00   6.4847419e+00
   4.5789178e-02  -2.6111430e+00   6.3590928e+00
   4.9105281e-02  -2.6391321e+00   6.2383802e+00
   5.2421384e-02  -2.6655177e+00   6.1221823e+00
   5.5737486e-02  -2.6903671e+00   6.0101294e+00
   5.9053589e-02  -2.7137438e+00   5.9018963e+00
   6.3118160e-02  -2.7404752e+00   5.7740255e+00
   6.7182732e-02  -2.7651864e+00   5.6509989e+00
   7.1247303e-02  -2.7879733e+00   5.5324127e+00
   7.5311874e-02  -2.8089257e+00   5.4179133e+00
   7.9376446e-02  -2.8281276e+00   5.3071899e+00
   8.3441017e-02  -2.8456577e+00   5.1999678e+00
   8.8761414e-02  -2.8662004e+00   5.0645053e+00
   9.4081811e-02  -2.8841602e+00   4.9341469e+00
   9.9402207e-02  -2.8996804e+00   4.8084770e+00
   1.0472260e-01  -2.9128944e+00   4.6871338e+00
   1.1004300e-01  -2.9239265e+00   4.5698006e+00
   1.1536340e-01  -2.9328923e+00   4.4561986e+00
   1.2068379e-01  -2.9399005e+00   4.3460813e+00
   1.2755945e-01  -2.9462221e+00   4.2085832e+00
   1.3443510e-01  -2.9496477e+00   4.0761271e+00
   1.4131076e-01  -2.9503664e+00   3.9483538e+00
   1.4818641e-01  -2.9485537e+00   3.8249503e+00
   1.5506207e-01  -2.9443727e+00   3.7056427e+00
   1.6193772e-01  -2.9379760e+00   3.5901901e+00
   1.6881338e-01  -2.9295061e+00   3.4783796e+00
   1.7810953e-01  -2.9149940e+00   3.3326664e+00
   1.8740568e-01  -2.8972426e+00   3.1928600e+00
   1.9670183e-01  -2.8765354e+00   3.0586081e+00
   2.0599798e-01  -2.8531346e+00   2.9296051e+00
   2.1529414e-01  -2.8272840e+00   2.8055832e+00
   2.2459029e-01  -2.7992101e+00   2.6863064e+00
   2.3388644e-01  -2.7691245e+00   2.5715645e+00
   2.4554544e-01  -2.7288495e+00   2.4337815e+00
   2.5720444e-01  -2.6860811e+00   2.3025037e+00
   2.6886345e-01  -2.6411525e+00   2.1774330e+00
   2.8052245e-01  -2.5943705e+00   2.0582993e+00
   2.9218145e-01  -2.5460184e+00   1.9448545e+00
   3.0384045e-01  -2.4963573e+00   1.8368678e+00
   3.1549946e-01  -2.4456281e+00   1.7341225e+00
   3.3058379e-01  -2.3787690e+00   1.6086347e+00
   3.4566813e-01  -2.3109273e+00   1.4911531e+00
   3.6075247e-01  -2.2424930e+00   1.3812732e+00
   3.7583680e-01  -2.1738130e+00   1.2786062e+00
   3.9092114e-01  -2.1051951e+00   1.1827769e+00
   4.0600548e-01  -2.0369106e+00   1.0934216e+00
   4.2108982e-01  -1.9691970e+00   1.0101879e+00
   4.3932026e-01  -1.8884152e+00   9.1727674e-01
   4.5755070e-01  -1.8090769e+00   8.3222556e-01
   4.7578115e-01  -1.7314372e+00   7.5447526e-01
   4.9401159e-01  -1.6557023e+00   6.8349124e-01
   5.1224203e-01  -1.5820355e+00   6.1876419e-01
   5.3047248e-01  -1.5105618e+00   5.5981084e-01
   5.4870292e-01  -1.4413728e+00   5.0617436e-01
   5.7739823e-01  -1.3372383e+00   4.3149104e-01
   6.0609353e-01  -1.2390360e+00   3.6737921e-01
   6.3478884e-01  -1.1467691e+00   3.1245441e-01
   6.6348415e-01  -1.0603493e+00   2.6548492e-01
   6.9217945e-01  -9.7961975e-01   2.2538245e-01
   7.2087476e-01  -9.0437475e-01   1.9119110e-01
   7.4957006e-01  -8.3437504e-01   1.6207562e-01
   7.8084128e-01  -7.6375852e-01   1.3527694e-01
   8.1211249e-01  -6.9870954e-01   1.1283577e-01
   8.4338370e-01  -6.3887073e-01   9.4062427e-02
   8.7465492e-01  -5.8388783e-01   7.8371345e-02
   9.0592613e-01  -5.3341552e-01   6.5266792e-02
   9.3719735e-01  -4.8712154e-01   5.4330122e-02
   9.6846856e-01  -4.4468931e-01   4.5208524e-02
   1.0072155e+00  -3.9702353e-01   3.5983954e-02
   1.0459624e+00  -3.5429756e-01   2.8628222e-02
   1.0847093e+00  -3.1602358e-01   2.2767105e-02
   1.1234562e+00  -2.8175582e-01   1.8100164e-02
   1.1622031e+00  -2.5108877e-01   1.4386530e-02
   1.2009500e+00  -2.2365478e-01   1.1433318e-02
   1.2396969e+00  -1.9912144e-01   9.0862213e-03
   1.2784438e+00  -1.7718884e-01   7.2219092e-03
   1.3171907e+00  -1.5758689e-01   5.7418883e-03
   1.3559377e+00  -1.4007263e-01   4.5675573e-03
   1.3878126e+00  -1.2707503e-01   3.7860390e-03
   1.4196875e+00  -1.1523203e-01   3.1404232e-03
   1.4515625e+00  -1.0444294e-01   2.6072244e-03
   1.4834374e+00  -9.4615680e-02   2.1669732e-03
   1.5087137e+00  -8.7450641e-02   1.8731611e-03
   1.5339900e+00  -8.0798680e-02   1.6208148e-03
   1.5592663e+00  -7.4623795e-02   1.4040947e-03
   1.5845426e+00  -6.8892473e-02   1.2179740e-03
   1.6045163e+00  -6.4656658e-02   1.0896757e-03
   1.6244899e+00  -6.0663877e-02   9.7590898e-04
   1.6444636e+00  -5.6900507e-02   8.7501992e-04
   1.6644372e+00  -5.3353677e-02   7.8554079e-04
   1.6844109e+00  -5.0011232e-02   7.0616919e-04
   1.7043845e+00  -4.6861690e-02   6.3574979e-04
   1.7243582e+00  -4.3894211e-02   5.7325790e-04
   1.7484175e+00  -4.0546976e-02   5.0722776e-04
   1.7724768e+00  -3.7432273e-02   4.4999540e-04
   1.7965361e+00  -3.4534415e-02   4.0035728e-04
   1.8205955e+00  -3.1838763e-02   3.5727307e-04
   1.8446548e+00  -2.9331656e-02   3.1984382e-04
   1.8687141e+00  -2.7000345e-02   2.8729298e-04
   1.8927735e+00  -2.4832932e-02   2.5895000e-04
   1.9168328e+00  -2.2818314e-02   2.3423611e-04
   1.9417254e+00  -2.0883722e-02   2.1195499e-04
   1.9666180e+00  -1.9090912e-02   1.9254861e-04
   1.9915106e+00  -1.7429930e-02   1.7560874e-04
   2.0164032e+00  -1.5891509e-02   1.6078540e-04
   2.0412958e+00  -1.4467027e-02   1.4777867e-04
   2.0661884e+00  -1.3148455e-02   1.3633164e-04
   2.0910810e+00  -1.1928324e-02   1.2622433e-04
   2.1210674e+00  -1.0579410e-02   1.1556274e-04
   2.1510537e+00  -9.3520502e-03   1.0629611e-04
   2.1810400e+00  -8.2359463e-03   9.8194704e-05
   2.2110263e+00  -7.2216541e-03   9.1068394e-05
   2.2410127e+00  -6.3005146e-03   8.4759922e-05
   2.2646700e+00  -5.6342962e-03   8.0273944e-05
   2.2883274e+00  -5.0174981e-03   7.6161897e-05
   2.3119848e+00  -4.4467542e-03   7.2377551e-05
   2.3356422e+00  -3.9189210e-03   6.8881138e-05
   2.3592995e+00  -3.4310637e-03   6.5638455e-05
   2.3829569e+00  -2.9804425e-03   6.2620082e-05
   2.4066143e+00  -2.5644997e-03   5.9800706e-05
   2.4377753e+00  -2.0655431e-03   5.6354417e-05
   2.4689363e+00  -1.6175875e-03   5.3173948e-05
   2.5000974e+00  -1.2160306e-03   5.0224800e-05
   2.5312584e+00  -8.5666985e-04   4.7478552e-05
   2.5624194e+00  -5.3566903e-04   4.4911735e-05
   2.5935804e+00  -2.4952611e-04   4.2504908e-05
   2.6247415e+00   4.9554564e-06   4.0241901e-05
   2.6619709e+00   2.7154050e-04   3.7708027e-05
   2.6992004e+00   5.0158409e-04   3.5341166e-05
   2.7364298e+00   6.9912040e-04   3.3125648e-05
   2.7736593e+00   8.6776368e-04   3.1048459e-05
   2.8108888e+00   1.0107511e-03   2.9098654e-05
   2.8481182e+00   1.1309815e-03   2.7266895e-05
   2.8853477e+00   1.2310499e-03   2.5545099e-05
   2.9262660e+00   1.3205360e-03   2.3771109e-05
   2.9671843e+00   1.3912111e-03   2.2113029e-05
   3.0081026e+00   1.4455019e-03   2.0563373e-05
   3.0490209e+00   1.4855536e-03   1.9115351e-05
   3.0899392e+00   1.5132609e-03   1.7762723e-05
   3.1308575e+00   1.5302969e-03   1.6499704e-05
   3.1717758e+00   1.5381379e-03   1.5320889e-05
   3.2147734e+00   1.5378933e-03   1.4167340e-05
   3.2577711e+00   1.5302572e-03   1.3095615e-05
   3.3007688e+00   1.5163894e-03   1.2100482e-05
   3.3437665e+00   1.4973032e-03   1.1176995e-05
   3.3867642e+00   1.4738822e-03   1.0320480e-05
   3.4297619e+00   1.4468966e-03   9.5265164e-06
   3.4727596e+00   1.4170164e-03   8.7909291e-06
   3.5183372e+00   1.3828294e-03   8.0705516e-06
   3.5639149e+00   1.3466411e-03   7.4069153e-06
   3.6094926e+00   1.3089646e-03   6.7958693e-06
   3.6550703e+00   1.2702384e-03   6.2335226e-06
   3.7006480e+00   1.2308364e-03   5.7162339e-06
   3.7462257e+00   1.1910761e-03   5.2405999e-06
   3.7918033e+00   1.1512260e-03   4.8034448e-06
   3.8409148e+00   1.1084442e-03   4.3720715e-06
   3.8900264e+00   1.0660547e-03   3.9785060e-06
   3.9391379e+00   1.0242497e-03   3.6195725e-06
   3.9882494e+00   9.8318478e-04   3.2923404e-06
   4.0373609e+00   9.4298429e-04   2.9941087e-06
   4.0864724e+00   9.0374594e-04   2.7223907e-06
   4.1355839e+00   8.6554478e-04   2.4749001e-06
   4.1898076e+00   8.2463846e-04   2.2272699e-06
   4.2440312e+00   7.8511645e-04   2.0040333e-06
   4.2982549e+00   7.4701101e-04   1.8028432e-06
   4.3524785e+00   7.1033783e-04   1.6215687e-06
   4.4067022e+00   6.7509908e-04   1.4582773e-06
   4.4609259e+00   6.4128593e-04   1.3112174e-06
   4.5151495e+00   6.0888065e-04   1.1788031e-06
   4.5754609e+00   5.7446064e-04   1.0469821e-06
   4.6357723e+00   5.4170947e-04   9.2973026e-07
   4.6960836e+00   5.1057866e-04   8.2545923e-07
   4.7563950e+00   4.8101505e-04   7.3275040e-07
   4.8167064e+00   4.5296231e-04   6.5033730e-07
   4.8770177e+00   4.2636209e-04   5.7708979e-07
   4.9373291e+00   4.0115496e-04   5.1199991e-07
   5.0067891e+00   3.7377245e-04   4.4597927e-07
   5.0762490e+00   3.4806770e-04   3.8837672e-07
   5.1457090e+00   3.2395140e-04   3.3812980e-07
   5.2151689e+00   3.0133639e-04   2.9430868e-07
   5.2846289e+00   2.8013818e-04   2.5609990e-07
   5.3540888e+00   2.6027536e-04   2.2279199e-07
   5.4235488e+00   2.4166981e-04   1.9376286e-07
   5.5055504e+00   2.2122147e-04   1.6426188e-07
   5.5875519e+00   2.0230497e-04   1.3919634e-07
   5.6695535e+00   1.8481060e-04   1.1790690e-07
   5.7515551e+00   1.6863543e-04   9.9831481e-08
   5.8335567e+00   1.5368315e-04   8.4491005e-08
   5.9155583e+00   1.3986381e-04   7.1477235e-08
   5.9975598e+00   1.2709353e-04   6.0442380e-08
   6.0892568e+00   1.1395987e-04   5.0083509e-08
   6.1809538e+00   1.0193940e-04   4.1480177e-08
   6.2726508e+00   9.0939106e-05   3.4340222e-08
   6.3643478e+00   8.0873418e-05   2.8419636e-08
   6.4560448e+00   7.1663624e-05   2.3514692e-08
   6.5477418e+00   6.3237489e-05   1.9455312e-08
   6.6394388e+00   5.5528854e-05   1.6099539e-08
   6.7169991e+00   4.9523662e-05   1.3722079e-08
   6.7945594e+00   4.3954312e-05   1.1702383e-08
   6.8576770e+00   3.9721792e-05   1.0286627e-08
   6.9207946e+00   3.5741157e-05   9.0489562e-09
   6.9839122e+00   3.1997488e-05   7.9679176e-09
   7.0470298e+00   2.8476689e-05   7.0245927e-09
   7.0662191e+00   2.7448418e-05   6.7625031e-09
   7.0854085e+00   2.6439160e-05   6.5111565e-09
   7.1045978e+00   2.5448566e-05   6.2701370e-09
   7.1237871e+00   2.4476292e-05   6.0390448e-09
   7.1429764e+00   2.3522000e-05   5.8174969e-09
   7.1621658e+00   2.2585356e-05   5.6051216e-09
   7.1947383e+00   2.1034961e-05   5.2646366e-09
   7.2273108e+00   1.9532929e-05   4.9479101e-09
   7.2598833e+00   1.8077755e-05   4.6533952e-09
   7.2924558e+00   1.6667978e-05   4.3796399e-09
   7.3250282e+00   1.5302185e-05   4.1252856e-09
   7.3576007e+00   1.3979006e-05   3.8890597e-09
   7.4197633e+00   1.1567300e-05   3.4842988e-09
   7.4819258e+00   9.2971768e-06   3.1337387e-09
   7.5440883e+00   7.1603362e-06   2.8307273e-09
   7.6062508e+00   5.1489615e-06   2.5693966e-09
   7.6684134e+00   3.2556923e-06   2.3445753e-09
   7.7305759e+00   1.4735988e-06   2.1517061e-09
   7.7969710e+00  -3.1440743e-07   1.9764696e-09
   7.8633661e+00  -1.9904873e-06   1.8288209e-09
   7.9297612e+00  -3.5616444e-06   1.7050168e-09
   7.9961563e+00  -5.0344444e-06   1.6017940e-09
   8.0625514e+00  -6.4150421e-06   1.5163065e-09
   8.1289465e+00  -7.7092071e-06   1.4460774e-09
   8.1953416e+00  -8.9223486e-06   1.3889490e-09
   8.2696324e+00  -1.0189946e-05   1.3382529e-09
   8.3439233e+00  -1.1369079e-05   1.2993515e-09
   8.4182141e+00  -1.2465921e-05   1.2703069e-09
   8.4925049e+00  -1.3486213e-05   1.2494700e-09
   8.5667958e+00  -1.4435297e-05   1.2354349e-09
   8.6410866e+00  -1.5318141e-05   1.2270067e-09
   8.7153775e+00  -1.6139369e-05   1.2231705e-09
   8.8017058e+00  -1.7021938e-05   1.2233502e-09
   8.8880342e+00  -1.7833340e-05   1.2274480e-09
   8.9743626e+00  -1.8579313e-05   1.2345382e-09
   9.0606910e+00  -1.9265134e-05   1.2438661e-09
   9.1470193e+00  -1.9895652e-05   1.2548166e-09
   9.2333477e+00  -2.0475327e-05   1.2668908e-09
   9.3196761e+00  -2.1008258e-05   1.2796881e-09
   9.4339348e+00  -2.1648114e-05   1.2971999e-09
   9.5481934e+00  -2.2220586e-05   1.3148526e-09
   9.6624521e+00  -2.2732771e-05   1.3322355e-09
   9.7767108e+00  -2.3191019e-05   1.3490595e-09
   9.8909695e+00  -2.3601009e-05   1.3651306e-09
   1.0000000e+01  -2.3951914e-05   1.3796496e-09


==> nw_umax1_d20.dat <==
	t		uhjb		chjb
   0.0000000e+00  -9.6672072e-01   8.6216914e+00
   6.1765709e-05  -9.6679223e-01   8.6162137e+00
   1.2353142e-04  -9.6686358e-01   8.6107465e+00
   1.8529713e-04  -9.6693476e-01   8.6052900e+00
   4.6999636e-04  -9.6726079e-01   8.5802692e+00
   7.5469560e-04  -9.6758337e-01   8.5554677e+00
   1.0393948e-03  -9.6790249e-01   8.5308844e+00
   1.3240941e-03  -9.6821815e-01   8.5065165e+00
   2.0169693e-03  -9.6897213e-01   8.4480893e+00
   2.7098445e-03  -9.6970617e-01   8.3908720e+00
   3.4027198e-03  -9.7042064e-01   8.3348207e+00
   4.0955950e-03  -9.7111595e-01   8.2798926e+00
   5.6575087e-03  -9.7261515e-01   8.1599894e+00
   7.2194224e-03  -9.7402392e-01   8.0451670e+00
   8.7813361e-03  -9.7534724e-01   7.9350396e+00
   1.0343250e-02  -9.7659005e-01   7.8292630e+00
   1.1905163e-02  -9.7775714e-01   7.7275286e+00
   1.3719843e-02  -9.7902417e-01   7.6140391e+00
   1.5534522e-02  -9.8020223e-01   7.5052384e+00
   1.7349202e-02  -9.8129790e-01   7.4007760e+00
   1.9163881e-02  -9.8231734e-01   7.3003373e+00
   2.0978561e-02  -9.8326633e-01   7.2036394e+00
   2.2793240e-02  -9.8415020e-01   7.1104273e+00
   2.5584942e-02  -9.8539413e-01   6.9733107e+00
   2.8376644e-02  -9.8651193e-01   6.8431609e+00
   3.1168345e-02  -9.8751802e-01   6.7193359e+00
   3.3960047e-02  -9.8842508e-01   6.6012776e+00
   3.6751749e-02  -9.8924428e-01   6.4884975e+00
   3.9543451e-02  -9.8998543e-01   6.3805669e+00
   4.2899527e-02  -9.9078518e-01   6.2567044e+00
   4.6255604e-02  -9.9149752e-01   6.1387302e+00
   4.9611680e-02  -9.9213357e-01   6.0261432e+00
   5.2967756e-02  -9.9270289e-01   5.9185045e+00
   5.6323833e-02  -9.9321373e-01   5.8154274e+00
   5.9679909e-02  -9.9367315e-01   5.7165703e+00
   6.3803472e-02  -9.9417621e-01   5.6004385e+00
   6.7927035e-02  -9.9462051e-01   5.4897231e+00
   7.2050597e-02  -9.9501418e-01   5.3839884e+00
   7.6174160e-02  -9.9536409e-01   5.2828502e+00
   8.0297723e-02  -9.9567602e-01   5.1859677e+00
   8.4421286e-02  -9.9595488e-01   5.0930374e+00
   8.9813503e-02  -9.9627654e-01   4.9770306e+00
   9.5205720e-02  -9.9655659e-01   4.8667810e+00
   1.0059794e-01  -9.9680143e-01   4.7618159e+00
   1.0599015e-01  -9.9701633e-01   4.6617185e+00
   1.1138237e-01  -9.9720564e-01   4.5661192e+00
   1.1677459e-01  -9.9737298e-01   4.4746881e+00
   1.2216681e-01  -9.9752137e-01   4.3871291e+00
   1.2921304e-01  -9.9769088e-01   4.2781094e+00
   1.3625928e-01  -9.9783699e-01   4.1747204e+00
   1.4330552e-01  -9.9796343e-01   4.0764954e+00
   1.5035176e-01  -9.9807325e-01   3.9830209e+00
   1.5739800e-01  -9.9816892e-01   3.8939288e+00
   1.6444424e-01  -9.9825250e-01   3.8088899e+00
   1.7149048e-01  -9.9832564e-01   3.7276087e+00
   1.8106540e-01  -9.9841080e-01   3.6227068e+00
   1.9064032e-01  -9.9848210e-01   3.5236608e+00
   2.0021523e-01  -9.9854180e-01   3.4299493e+00
   2.0979015e-01  -9.9859168e-01   3.3411131e+00
   2.1936507e-01  -9.9863317e-01   3.2567459e+00
   2.2893999e-01  -9.9866744e-01   3.1764863e+00
   2.3851491e-01  -9.9869543e-01   3.1000122e+00
   2.5091072e-01  -9.9872357e-01   3.0061631e+00
   2.6330653e-01  -9.9874380e-01   2.9176227e+00
   2.7570234e-01  -9.9875718e-01   2.8339050e+00
   2.8809815e-01  -9.9876451e-01   2.7545832e+00
   3.0049396e-01  -9.9876645e-01   2.6792799e+00
   3.1288977e-01  -9.9876351e-01   2.6076610e+00
   3.2528558e-01  -9.9875609e-01   2.5394287e+00
   3.4150654e-01  -9.9874013e-01   2.4548172e+00
   3.5772751e-01  -9.9871755e-01   2.3750263e+00
   3.7394848e-01  -9.9868870e-01   2.2995973e+00
   3.9016945e-01  -9.9865383e-01   2.2281289e+00
   4.0639041e-01  -9.9861306e-01   2.1602680e+00
   4.2261138e-01  -9.9856642e-01   2.0957030e+00
   4.3883235e-01  -9.9851388e-01   2.0341572e+00
   4.6278530e-01  -9.9842527e-01   1.9482811e+00
   4.8673825e-01  -9.9832297e-01   1.8677663e+00
   5.1069120e-01  -9.9820616e-01   1.7920236e+00
   5.3464416e-01  -9.9807376e-01   1.7205475e+00
   5.5859711e-01  -9.9792446e-01   1.6529023e+00
   5.8255006e-01  -9.9775666e-01   1.5887097e+00
   6.0650301e-01  -9.9756852e-01   1.5276399e+00
   6.3439064e-01  -9.9732097e-01   1.4600911e+00
   6.6227828e-01  -9.9703893e-01   1.3959881e+00
   6.9016592e-01  -9.9671774e-01   1.3349872e+00
   7.1805355e-01  -9.9635194e-01   1.2767897e+00
   7.4594119e-01  -9.9593510e-01   1.2211344e+00
   7.7382883e-01  -9.9545973e-01   1.1677926e+00
   8.0171646e-01  -9.9491704e-01   1.1165633e+00
   8.3971790e-01  -9.9405028e-01   1.0498388e+00
   8.7771934e-01  -9.9300757e-01   9.8632165e-01
   9.1572078e-01  -9.9174957e-01   9.2568242e-01
   9.5372222e-01  -9.9022721e-01   8.6764176e-01
   9.9172365e-01  -9.8837918e-01   8.1196278e-01
   1.0297251e+00  -9.8612883e-01   7.5844504e-01
   1.0677265e+00  -9.8338032e-01   7.0691990e-01
   1.1144892e+00  -9.7913523e-01   6.4604505e-01
   1.1612519e+00  -9.7366735e-01   5.8776725e-01
   1.2080145e+00  -9.6660608e-01   5.3193000e-01
   1.2458735e+00  -9.5940006e-01   4.8843697e-01
   1.2837325e+00  -9.5053109e-01   4.4644050e-01
   1.3215916e+00  -9.3963415e-01   4.0593076e-01
   1.3594506e+00  -9.2629049e-01   3.6692197e-01
   1.3973096e+00  -9.1003788e-01   3.2945523e-01
   1.4351686e+00  -8.9039346e-01   2.9360153e-01
   1.4730276e+00  -8.6689302e-01   2.5946388e-01
   1.5108866e+00  -8.3914791e-01   2.2717710e-01
   1.5417511e+00  -8.1321386e-01   2.0233690e-01
   1.5670861e+00  -7.8967399e-01   1.8301420e-01
   1.5924211e+00  -7.6415064e-01   1.6471138e-01
   1.6177561e+00  -7.3675216e-01   1.4747940e-01
   1.6430910e+00  -7.0765017e-01   1.3136297e-01
   1.6684260e+00  -6.7707636e-01   1.1639687e-01
   1.6937610e+00  -6.4531416e-01   1.0260271e-01
   1.7190960e+00  -6.1268616e-01   8.9986563e-02
   1.7444310e+00  -5.7953827e-01   7.8537572e-02
   1.7697659e+00  -5.4622260e-01   6.8227953e-02
   1.7951009e+00  -5.1308075e-01   5.9014122e-02
   1.8249749e+00  -4.7465359e-01   4.9478897e-02
   1.8493640e+00  -4.4410426e-01   4.2687043e-02
   1.8737531e+00  -4.1451712e-01   3.6714840e-02
   1.8981421e+00  -3.8605703e-01   3.1491199e-02
   1.9182324e+00  -3.6354914e-01   2.7699696e-02
   1.9383227e+00  -3.4194172e-01   2.4327780e-02
   1.9584130e+00  -3.2126926e-01   2.1337122e-02
   1.9785033e+00  -3.0155177e-01   1.8691101e-02
   1.9985936e+00  -2.8279672e-01   1.6355161e-02
   2.0186838e+00  -2.6500088e-01   1.4297048e-02
   2.0395555e+00  -2.4751563e-01   1.2421154e-02
   2.0604272e+00  -2.3103052e-01   1.0782308e-02
   2.0812989e+00  -2.1551699e-01   9.3527154e-03
   2.1021705e+00  -2.0094144e-01   8.1073205e-03
   2.1230422e+00  -1.8726659e-01   7.0236629e-03
   2.1439139e+00  -1.7445272e-01   6.0817113e-03
   2.1647856e+00  -1.6245869e-01   5.2636786e-03
   2.1903228e+00  -1.4883766e-01   4.4085068e-03
   2.2158600e+00  -1.3630493e-01   3.6903284e-03
   2.2413972e+00  -1.2478544e-01   3.0877318e-03
   2.2669344e+00  -1.1420648e-01   2.5824976e-03
   2.2924716e+00  -1.0449838e-01   2.1591689e-03
   2.3180088e+00  -9.5594934e-02   1.8046647e-03
   2.3435461e+00  -8.7433695e-02   1.5079382e-03
   2.3750175e+00  -7.8310417e-02   1.2080631e-03
   2.4064889e+00  -7.0124005e-02   9.6748072e-04
   2.4379604e+00  -6.2781533e-02   7.7455790e-04
   2.4694318e+00  -5.6198387e-02   6.1991623e-04
   2.5009033e+00  -5.0297785e-02   4.9600444e-04
   2.5323747e+00  -4.5010243e-02   3.9674843e-04
   2.5638462e+00  -4.0273012e-02   3.1726621e-04
   2.5975495e+00  -3.5745959e-02   2.4963935e-04
   2.6312529e+00  -3.1722909e-02   1.9636458e-04
   2.6649563e+00  -2.8148229e-02   1.5440896e-04
   2.6986597e+00  -2.4972312e-02   1.2137769e-04
   2.7323631e+00  -2.2150958e-02   9.5380630e-05
   2.7660664e+00  -1.9644811e-02   7.4926381e-05
   2.7997698e+00  -1.7418838e-02   5.8838544e-05
   2.8334732e+00  -1.5441873e-02   4.6189438e-05
   2.8671766e+00  -1.3686193e-02   3.6247701e-05
   2.9008800e+00  -1.2127148e-02   2.8436886e-05
   2.9345833e+00  -1.0742818e-02   2.2302758e-05
   2.9682867e+00  -9.5137219e-03   1.7487474e-05
   3.0019901e+00  -8.4225404e-03   1.3709197e-05
   3.0299074e+00  -7.6120777e-03   1.1204855e-05
   3.0578247e+00  -6.8778008e-03   9.1578087e-06
   3.0857420e+00  -6.2125930e-03   7.4851473e-06
   3.1136593e+00  -5.6100001e-03   6.1188937e-06
   3.1415766e+00  -5.0641686e-03   5.0033292e-06
   3.1694939e+00  -4.5697913e-03   4.0927958e-06
   3.1974113e+00  -4.1220562e-03   3.3498890e-06
   3.2253286e+00  -3.7166004e-03   2.7439739e-06
   3.2532459e+00  -3.3494675e-03   2.2499667e-06
   3.2754266e+00  -3.0827002e-03   1.9234799e-06
   3.2976074e+00  -2.8362066e-03   1.6460173e-06
   3.3197881e+00  -2.6084633e-03   1.4102601e-06
   3.3375357e+00  -2.4387908e-03   1.2474329e-06
   3.3552832e+00  -2.2795450e-03   1.1045314e-06
   3.3730308e+00  -2.1300936e-03   9.7912465e-07
   3.3907783e+00  -1.9898425e-03   8.6907507e-07
   3.4085259e+00  -1.8582336e-03   7.7250291e-07
   3.4262734e+00  -1.7347423e-03   6.8775567e-07
   3.4440209e+00  -1.6188759e-03   6.1338089e-07
   3.4617685e+00  -1.5101713e-03   5.4810226e-07
   3.4838567e+00  -1.3842290e-03   4.7788219e-07
   3.5059448e+00  -1.2679260e-03   4.1815349e-07
   3.5280330e+00  -1.1605385e-03   3.6732465e-07
   3.5501212e+00  -1.0613969e-03   3.2404246e-07
   3.5722093e+00  -9.6988132e-04   2.8715683e-07
   3.5942975e+00  -8.8541851e-04   2.5569069e-07
   3.6163857e+00  -8.0747786e-04   2.2881439e-07
   3.6384738e+00  -7.3556845e-04   2.0582377e-07
   3.6618838e+00  -6.6543426e-04   1.8503537e-07
   3.6852937e+00  -6.0106570e-04   1.6734157e-07
   3.7087036e+00  -5.4200302e-04   1.5223888e-07
   3.7321135e+00  -4.8782281e-04   1.3930519e-07
   3.7555234e+00  -4.3813518e-04   1.2818686e-07
   3.7789334e+00  -3.9258104e-04   1.1858786e-07
   3.8023433e+00  -3.5082976e-04   1.1026055e-07
   3.8259890e+00  -3.1220832e-04   1.0292960e-07
   3.8496348e+00  -2.7686729e-04   9.6507004e-08
   3.8587405e+00  -2.6407554e-04   9.4243680e-08
   3.8678463e+00  -2.5171631e-04   9.2085393e-08
   3.8769521e+00  -2.3977574e-04   9.0025224e-08
   3.8860579e+00  -2.2824042e-04   8.8056731e-08
   3.8951637e+00  -2.1709734e-04   8.6173911e-08
   3.9042695e+00  -2.0633391e-04   8.4371178e-08
   3.9133753e+00  -1.9593794e-04   8.2643331e-08
   3.9295856e+00  -1.7830355e-04   7.9737800e-08
   3.9457960e+00  -1.6173282e-04   7.7029688e-08
   3.9620063e+00  -1.4616556e-04   7.4497222e-08
   3.9782167e+00  -1.3154495e-04   7.2121260e-08
   3.9944271e+00  -1.1781733e-04   6.9884978e-08
   4.0106374e+00  -1.0493204e-04   6.7773599e-08
   4.0268478e+00  -9.2841201e-05   6.5774146e-08
   4.0538895e+00  -7.4317794e-05   6.2657445e-08
   4.0809313e+00  -5.7686039e-05   5.9776529e-08
   4.1079730e+00  -4.2769196e-05   5.7095596e-08
   4.1350147e+00  -2.9406648e-05   5.4585897e-08
   4.1620565e+00  -1.7452455e-05   5.2224352e-08
   4.1890982e+00  -6.7740228e-06   4.9992426e-08
   4.2161400e+00   2.7490991e-06   4.7875217e-08
   4.2473901e+00   1.2458091e-05   4.5555796e-08
   4.2786401e+00   2.0922294e-05   4.3358863e-08
   4.3098902e+00   2.8278028e-05   4.1272799e-08
   4.3411403e+00   3.4647234e-05   3.9288381e-08
   4.3723904e+00   4.0138982e-05   3.7398194e-08
   4.4036404e+00   4.4850825e-05   3.5596185e-08
   4.4348905e+00   4.8870000e-05   3.3877323e-08
   4.4681333e+00   5.2472412e-05   3.2135349e-08
   4.5013760e+00   5.5462799e-05   3.0478189e-08
   4.5346187e+00   5.7915371e-05   2.8901916e-08
   4.5678615e+00   5.9895954e-05   2.7402982e-08
   4.6011042e+00   6.1462921e-05   2.5978109e-08
   4.6343469e+00   6.2668012e-05   2.4624219e-08
   4.6675897e+00   6.3557079e-05   2.3338379e-08
   4.7008324e+00   6.4170739e-05   2.2117769e-08
   4.7340752e+00   6.4544950e-05   2.0959659e-08
   4.7673179e+00   6.4711536e-05   1.9861393e-08
   4.7949858e+00   6.4712234e-05   1.8991074e-08
   4.8226538e+00   6.4603149e-05   1.8158959e-08
   4.8503217e+00   6.4397345e-05   1.7363621e-08
   4.8779896e+00   6.4106606e-05   1.6603662e-08
   4.9056575e+00   6.3741547e-05   1.5877716e-08
   4.9333255e+00   6.3311733e-05   1.5184447e-08
   4.9609934e+00   6.2825769e-05   1.4522554e-08
   4.9946976e+00   6.2169076e-05   1.3756813e-08
   5.0284018e+00   6.1452938e-05   1.3033525e-08
   5.0621060e+00   6.0688264e-05   1.2350544e-08
   5.0958101e+00   5.9884611e-05   1.1705801e-08
   5.1295143e+00   5.9050338e-05   1.1097307e-08
   5.1632185e+00   5.8192737e-05   1.0523151e-08
   5.1969227e+00   5.7318165e-05   9.9815031e-09
   5.2400974e+00   5.6181793e-05   9.3323628e-09
   5.2832721e+00   5.5036457e-05   8.7302070e-09
   5.3264468e+00   5.3890368e-05   8.1717491e-09
   5.3696215e+00   5.2750290e-05   7.6539023e-09
   5.4127962e+00   5.1621758e-05   7.1737733e-09
   5.4559709e+00   5.0509268e-05   6.7286549e-09
   5.4991456e+00   4.9416439e-05   6.3160175e-09
   5.5540189e+00   4.8060300e-05   5.8347497e-09
   5.6088923e+00   4.6744921e-05   5.3976763e-09
   5.6637656e+00   4.5473398e-05   5.0007139e-09
   5.7186390e+00   4.4247758e-05   4.6401408e-09
   5.7735123e+00   4.3069165e-05   4.3125690e-09
   5.8283857e+00   4.1938100e-05   4.0149183e-09
   5.8832590e+00   4.0854502e-05   3.7443909e-09
   5.9381324e+00   3.9817894e-05   3.4984472e-09
   5.9930058e+00   3.8827481e-05   3.2747843e-09
   6.0478791e+00   3.7882216e-05   3.0713141e-09
   6.1027525e+00   3.6980864e-05   2.8861450e-09
   6.1590488e+00   3.6100346e-05   2.7133985e-09
   6.2153451e+00   3.5263047e-05   2.5564394e-09
   6.2570885e+00   3.4669141e-05   2.4493516e-09
   6.2894021e+00   3.4224667e-05   2.3714837e-09
   6.3217157e+00   3.3793171e-05   2.2977357e-09
   6.3540293e+00   3.3374336e-05   2.2278775e-09
   6.3863429e+00   3.2967845e-05   2.1616922e-09
   6.4186565e+00   3.2573384e-05   2.0989753e-09
   6.4509701e+00   3.2190641e-05   2.0395340e-09
   6.4977152e+00   3.1657069e-05   1.9589755e-09
   6.5444603e+00   3.1146451e-05   1.8843814e-09
   6.5912054e+00   3.0657885e-05   1.8152814e-09
   6.6379504e+00   3.0190490e-05   1.7512435e-09
   6.6846955e+00   2.9743412e-05   1.6918711e-09
   6.7314406e+00   2.9315819e-05   1.6367997e-09
   6.8036795e+00   2.8691487e-05   1.5593835e-09
   6.8759185e+00   2.8108930e-05   1.4903367e-09
   6.9481574e+00   2.7565453e-05   1.4286848e-09
   7.0203964e+00   2.7058511e-05   1.3735720e-09
   7.0926353e+00   2.6585708e-05   1.3242468e-09
   7.1648743e+00   2.6144793e-05   1.2800488e-09
   7.2371132e+00   2.5733653e-05   1.2403973e-09
   7.3338978e+00   2.5226040e-05   1.1935165e-09
   7.4306824e+00   2.4763911e-05   1.1528263e-09
   7.5274669e+00   2.4343225e-05   1.1174312e-09
   7.6242515e+00   2.3960295e-05   1.0865747e-09
   7.7210361e+00   2.3611749e-05   1.0596159e-09
   7.8178207e+00   2.3294505e-05   1.0360115e-09
   7.9146053e+00   2.3005760e-05   1.0153004e-09
   8.0431295e+00   2.2662042e-05   9.9160488e-10
   8.1716536e+00   2.2358750e-05   9.7156094e-10
   8.3001778e+00   2.2091121e-05   9.5454751e-10
   8.4287020e+00   2.1854953e-05   9.4005903e-10
   8.5572262e+00   2.1646568e-05   9.2768289e-10
   8.6857504e+00   2.1462713e-05   9.1708055e-10
   8.8142746e+00   2.1300484e-05   9.0797262e-10
   8.9492611e+00   2.1150587e-05   8.9976374e-10
   9.0842475e+00   2.1019165e-05   8.9272907e-10
   9.2192340e+00   2.0903951e-05   8.8668642e-10
   9.3542205e+00   2.0802920e-05   8.8148406e-10
   9.4892070e+00   2.0714310e-05   8.7699612e-10
   9.6241934e+00   2.0636626e-05   8.7311813e-10
   9.7591799e+00   2.0568535e-05   8.6976194e-10
   9.8941664e+00   2.0508824e-05   8.6685262e-10
   1.0000000e+01   2.0467177e-05   8.6484277e-10


==> nw_umax2_d20.dat <==
	t		uhjb		chjb
   0.0000000e+00  -1.5430462e+00   8.7702820e+00
   6.1534903e-05  -1.5435113e+00   8.7647026e+00
   1.2306981e-04  -1.5439757e+00   8.7591338e+00
   1.8460471e-04  -1.5444394e+00   8.7535756e+00
   4.6827819e-04  -1.5465687e+00   8.7280826e+00
   7.5195167e-04  -1.5486835e+00   8.7028087e+00
   1.0356252e-03  -1.5507835e+00   8.6777524e+00
   1.3192986e-03  -1.5528689e+00   8.6529113e+00
   2.0086999e-03  -1.5578762e+00   8.5934137e+00
   2.6981012e-03  -1.5627980e+00   8.5351195e+00
   3.3875025e-03  -1.5676354e+00   8.4779845e+00
   4.0769039e-03  -1.5723893e+00   8.4219659e+00
   5.6320260e-03  -1.5828123e+00   8.2994984e+00
   7.1871481e-03  -1.5928305e+00   8.1820824e+00
   8.7422702e-03  -1.6024585e+00   8.0693313e+00
   1.0297392e-02  -1.6117111e+00   7.9609006e+00
   1.1852514e-02  -1.6206027e+00   7.8564820e+00
   1.3657747e-02  -1.6304909e+00   7.7399349e+00
   1.5462980e-02  -1.6399346e+00   7.6280297e+00
   1.7268212e-02  -1.6489552e+00   7.5204180e+00
   1.9073445e-02  -1.6575736e+00   7.4167878e+00
   2.0878678e-02  -1.6658096e+00   7.3168585e+00
   2.2683910e-02  -1.6736824e+00   7.2203774e+00
   2.5459725e-02  -1.6851209e+00   7.0782324e+00
   2.8235540e-02  -1.6958051e+00   6.9429738e+00
   3.1011354e-02  -1.7057919e+00   6.8139694e+00
   3.3787169e-02  -1.7151338e+00   6.6906696e+00
   3.6562984e-02  -1.7238787e+00   6.5725945e+00
   3.9338798e-02  -1.7320708e+00   6.4593231e+00
   4.2673723e-02  -1.7412384e+00   6.3290679e+00
   4.6008648e-02  -1.7497296e+00   6.2046496e+00
   4.9343573e-02  -1.7576014e+00   6.0855784e+00
   5.2678497e-02  -1.7649055e+00   5.9714251e+00
   5.6013422e-02  -1.7716883e+00   5.8618123e+00
   5.9348347e-02  -1.7779919e+00   5.7564061e+00
   6.3442009e-02  -1.7851299e+00   5.6323356e+00
   6.7535671e-02  -1.7916654e+00   5.5136735e+00
   7.1629333e-02  -1.7976542e+00   5.3999954e+00
   7.5722996e-02  -1.8031457e+00   5.2909263e+00
   7.9816658e-02  -1.8081839e+00   5.1861337e+00
   8.3910320e-02  -1.8128080e+00   5.0853210e+00
   8.9265965e-02  -1.8182900e+00   4.9589998e+00
   9.4621610e-02  -1.8231918e+00   4.8385091e+00
   9.9977255e-02  -1.8275732e+00   4.7233843e+00
   1.0533290e-01  -1.8314861e+00   4.6132148e+00
   1.1068854e-01  -1.8349760e+00   4.5076356e+00
   1.1604419e-01  -1.8380824e+00   4.4063204e+00
   1.2139984e-01  -1.8408401e+00   4.3089758e+00
   1.2836668e-01  -1.8439553e+00   4.1878553e+00
   1.3533353e-01  -1.8465897e+00   4.0724877e+00
   1.4230038e-01  -1.8487926e+00   3.9624126e+00
   1.4926723e-01  -1.8506061e+00   3.8572206e+00
   1.5623407e-01  -1.8520663e+00   3.7565457e+00
   1.6320092e-01  -1.8532039e+00   3.6600600e+00
   1.7016777e-01  -1.8540455e+00   3.5674678e+00
   1.7961834e-01  -1.8547544e+00   3.4476157e+00
   1.8906892e-01  -1.8550081e+00   3.3338451e+00
   1.9851949e-01  -1.8548458e+00   3.2256325e+00
   2.0797007e-01  -1.8542998e+00   3.1225149e+00
   2.1742064e-01  -1.8533962e+00   3.0240813e+00
   2.2687122e-01  -1.8521566e+00   2.9299655e+00
   2.3632179e-01  -1.8505982e+00   2.8398397e+00
   2.4843659e-01  -1.8481563e+00   2.7296751e+00
   2.6055138e-01  -1.8452357e+00   2.6250364e+00
   2.7266617e-01  -1.8418527e+00   2.5254402e+00
   2.8478097e-01  -1.8380179e+00   2.4304607e+00
   2.9689576e-01  -1.8337378e+00   2.3397210e+00
   3.0901055e-01  -1.8290151e+00   2.2528867e+00
   3.2112535e-01  -1.8238493e+00   2.1696600e+00
   3.3682074e-01  -1.8164924e+00   2.0667689e+00
   3.5251613e-01  -1.8083740e+00   1.9689793e+00
   3.6821152e-01  -1.7994762e+00   1.8758477e+00
   3.8390691e-01  -1.7897767e+00   1.7869875e+00
   3.9960230e-01  -1.7792501e+00   1.7020607e+00
   4.1529769e-01  -1.7678678e+00   1.6207716e+00
   4.3099308e-01  -1.7555995e+00   1.5428608e+00
   4.5387331e-01  -1.7360628e+00   1.4348744e+00
   4.7675353e-01  -1.7144769e+00   1.3329891e+00
   4.9963376e-01  -1.6907459e+00   1.2367102e+00
   5.2251398e-01  -1.6647821e+00   1.1456321e+00
   5.4539421e-01  -1.6365124e+00   1.0594246e+00
   5.6827443e-01  -1.6058842e+00   9.7782092e-01
   5.9115466e-01  -1.5728714e+00   9.0060706e-01
   6.1789126e-01  -1.5312833e+00   8.1571527e-01
   6.4462786e-01  -1.4865237e+00   7.3637412e-01
   6.7136446e-01  -1.4387442e+00   6.6241824e-01
   6.9810106e-01  -1.3881772e+00   5.9371244e-01
   7.2483766e-01  -1.3351337e+00   5.3013606e-01
   7.5157426e-01  -1.2799968e+00   4.7156894e-01
   7.7831086e-01  -1.2232083e+00   4.1787984e-01
   8.0910510e-01  -1.1563869e+00   3.6188947e-01
   8.3989933e-01  -1.0887928e+00   3.1189605e-01
   8.7069357e-01  -1.0211993e+00   2.6757881e-01
   9.0148781e-01  -9.5433976e-01   2.2857240e-01
   9.3228205e-01  -8.8887631e-01   1.9447555e-01
   9.6307629e-01  -8.2537731e-01   1.6486329e-01
   9.9387052e-01  -7.6430511e-01   1.3930040e-01
   1.0246648e+00  -7.0601283e-01   1.1735448e-01
   1.0554590e+00  -6.5074868e-01   9.8607267e-02
   1.0899797e+00  -5.9258270e-01   8.0906322e-02
   1.1245004e+00  -5.3850487e-01   6.6216192e-02
   1.1590211e+00  -4.8850240e-01   5.4076132e-02
   1.1935418e+00  -4.4248108e-01   4.4079698e-02
   1.2220743e+00  -4.0734045e-01   3.7182695e-02
   1.2506067e+00  -3.7470720e-01   3.1334540e-02
   1.2791392e+00  -3.4446035e-01   2.6383547e-02
   1.3076716e+00  -3.1647129e-01   2.2197863e-02
   1.3362041e+00  -2.9060780e-01   1.8663464e-02
   1.3647365e+00  -2.6673704e-01   1.5682174e-02
   1.3932690e+00  -2.4472792e-01   1.3169778e-02
   1.4403632e+00  -2.1213537e-01   9.8615944e-03
   1.4760197e+00  -1.9026857e-01   7.9154809e-03
   1.5054154e+00  -1.7388800e-01   6.6003388e-03
   1.5348112e+00  -1.5887199e-01   5.5015502e-03
   1.5642069e+00  -1.4511275e-01   4.5840174e-03
   1.5936027e+00  -1.3250978e-01   3.8182282e-03
   1.6229984e+00  -1.2096963e-01   3.1793919e-03
   1.6523942e+00  -1.1040563e-01   2.6467037e-03
   1.6831983e+00  -1.0029560e-01   2.1834154e-03
   1.7140023e+00  -9.1084430e-02   1.8008075e-03
   1.7448064e+00  -8.2693995e-02   1.4849726e-03
   1.7756105e+00  -7.5052633e-02   1.2243733e-03
   1.8064145e+00  -6.8094710e-02   1.0094442e-03
   1.8372186e+00  -6.1760159e-02   8.3225909e-04
   1.8680227e+00  -5.5994046e-02   6.8625274e-04
   1.9002191e+00  -5.0520450e-02   5.6108674e-04
   1.9324155e+00  -4.5560763e-02   4.5893659e-04
   1.9646119e+00  -4.1067465e-02   3.7560730e-04
   1.9968083e+00  -3.6997368e-02   3.0766043e-04
   2.0290047e+00  -3.3311230e-02   2.5227892e-04
   2.0533760e+00  -3.0754396e-02   2.1728706e-04
   2.0777472e+00  -2.8382871e-02   1.8732720e-04
   2.1021185e+00  -2.6183460e-02   1.6168000e-04
   2.1264898e+00  -2.4143894e-02   1.3972764e-04
   2.1361224e+00  -2.3379300e-02   1.3195043e-04
   2.1457551e+00  -2.2637218e-02   1.2463738e-04
   2.1553877e+00  -2.1917000e-02   1.1776083e-04
   2.1650204e+00  -2.1218013e-02   1.1129475e-04
   2.1746530e+00  -2.0539646e-02   1.0521466e-04
   2.1842857e+00  -1.9881303e-02   9.9497491e-05
   2.1939183e+00  -1.9242406e-02   9.4121552e-05
   2.2090862e+00  -1.8274446e-02   8.6299224e-05
   2.2242541e+00  -1.7351200e-02   7.9198924e-05
   2.2394219e+00  -1.6470650e-02   7.2753620e-05
   2.2545898e+00  -1.5630868e-02   6.6902413e-05
   2.2697577e+00  -1.4830012e-02   6.1589984e-05
   2.2849255e+00  -1.4066322e-02   5.6766090e-05
   2.3000934e+00  -1.3338118e-02   5.2385108e-05
   2.3256036e+00  -1.2189004e-02   4.5902949e-05
   2.3511138e+00  -1.1128572e-02   4.0384646e-05
   2.3766240e+00  -1.0150170e-02   3.5682853e-05
   2.4021343e+00  -9.2476414e-03   3.1672469e-05
   2.4276445e+00  -8.4152856e-03   2.8247335e-05
   2.4531547e+00  -7.6478262e-03   2.5317413e-05
   2.4786649e+00  -6.9403791e-03   2.2806381e-05
   2.5071925e+00  -6.2147812e-03   2.0415255e-05
   2.5357201e+00  -5.5527614e-03   1.8391511e-05
   2.5642477e+00  -4.9489765e-03   1.6672220e-05
   2.5927753e+00  -4.3985265e-03   1.5205229e-05
   2.6213029e+00  -3.8969180e-03   1.3947353e-05
   2.6498304e+00  -3.4400305e-03   1.2862863e-05
   2.6783580e+00  -3.0240855e-03   1.1922227e-05
   2.7007642e+00  -2.7238346e-03   1.1268264e-05
   2.7231704e+00  -2.4451449e-03   1.0677980e-05
   2.7455766e+00  -2.1865658e-03   1.0142839e-05
   2.7679828e+00  -1.9467427e-03   9.6555114e-06
   2.7903890e+00  -1.7244099e-03   9.2097054e-06
   2.8127952e+00  -1.5183854e-03   8.8000246e-06
   2.8352014e+00  -1.3275654e-03   8.4218427e-06
   2.8647238e+00  -1.0976242e-03   7.9650279e-06
   2.8942462e+00  -8.9011728e-04   7.5484818e-06
   2.9237686e+00  -7.0305299e-04   7.1660165e-06
   2.9532910e+00  -5.3461164e-04   6.8125919e-06
   2.9828134e+00  -3.8313086e-04   6.4841039e-06
   3.0123358e+00  -2.4709201e-04   6.1772097e-06
   3.0418583e+00  -1.2510795e-04   5.8891848e-06
   3.0766222e+00   2.2280731e-06   5.5712205e-06
   3.1113862e+00   1.1370227e-04   5.2734340e-06
   3.1461502e+00   2.1099950e-04   4.9935106e-06
   3.1809142e+00   2.9563330e-04   4.7296059e-06
   3.2156781e+00   3.6896305e-04   4.4802383e-06
   3.2504421e+00   4.3220956e-04   4.2442054e-06
   3.2852061e+00   4.8646902e-04   4.0205188e-06
   3.3207847e+00   5.3372081e-04   3.8035143e-06
   3.3563634e+00   5.7353519e-04   3.5978293e-06
   3.3919421e+00   6.0675830e-04   3.4028182e-06
   3.4275207e+00   6.3414718e-04   3.2179136e-06
   3.4630994e+00   6.5637892e-04   3.0426074e-06
   3.4986780e+00   6.7405887e-04   2.8764366e-06
   3.5342567e+00   6.8772808e-04   2.7189727e-06
   3.5698353e+00   6.9786985e-04   2.5698140e-06
   3.6054140e+00   7.0491581e-04   2.4285805e-06
   3.6332575e+00   7.0852129e-04   2.3233453e-06
   3.6611009e+00   7.1063416e-04   2.2225738e-06
   3.6889444e+00   7.1140676e-04   2.1261036e-06
   3.7167879e+00   7.1097834e-04   2.0337766e-06
   3.7446313e+00   7.0947607e-04   1.9454391e-06
   3.7724748e+00   7.0701611e-04   1.8609414e-06
   3.8003183e+00   7.0370442e-04   1.7801378e-06
   3.8348733e+00   6.9855445e-04   1.6847810e-06
   3.8694284e+00   6.9240763e-04   1.5946323e-06
   3.9039834e+00   6.8541246e-04   1.5094375e-06
   3.9385385e+00   6.7770107e-04   1.4289513e-06
   3.9730935e+00   6.6939095e-04   1.3529371e-06
   4.0076486e+00   6.6058644e-04   1.2811674e-06
   4.0422036e+00   6.5138002e-04   1.2134233e-06
   4.0885171e+00   6.3855202e-04   1.1285752e-06
   4.1348306e+00   6.2531880e-04   1.0501011e-06
   4.1811440e+00   6.1182488e-04   9.7754763e-07
   4.2274575e+00   5.9819188e-04   9.1048808e-07
   4.2737710e+00   5.8452161e-04   8.4852220e-07
   4.3200845e+00   5.7089885e-04   7.9127506e-07
   4.3663979e+00   5.5739391e-04   7.3839619e-07
   4.4201136e+00   5.4195370e-04   6.8210673e-07
   4.4738293e+00   5.2682154e-04   6.3078139e-07
   4.5275449e+00   5.1205331e-04   5.8398526e-07
   4.5812606e+00   4.9769131e-04   5.4131910e-07
   4.6349763e+00   4.8376669e-04   5.0241689e-07
   4.6886920e+00   4.7030125e-04   4.6694356e-07
   4.7316091e+00   4.5988245e-04   4.4085937e-07
   4.7745262e+00   4.4977004e-04   4.1662399e-07
   4.8076348e+00   4.4217950e-04   3.9910598e-07
   4.8407433e+00   4.3477275e-04   3.8255086e-07
   4.8738518e+00   4.2754937e-04   3.6690427e-07
   4.9069604e+00   4.2050844e-04   3.5211487e-07
   4.9400689e+00   4.1364861e-04   3.3813420e-07
   4.9731775e+00   4.0696816e-04   3.2491652e-07
   5.0062860e+00   4.0046504e-04   3.1241867e-07
   5.0529247e+00   3.9160066e-04   2.9595658e-07
   5.0995633e+00   3.8307617e-04   2.8073628e-07
   5.1462020e+00   3.7488353e-04   2.6666002e-07
   5.1819784e+00   3.6881851e-04   2.5658104e-07
   5.2177549e+00   3.6293964e-04   2.4708445e-07
   5.2535313e+00   3.5724276e-04   2.3813485e-07
   5.2893077e+00   3.5172361e-04   2.2969903e-07
   5.3250842e+00   3.4637788e-04   2.2174583e-07
   5.3608606e+00   3.4120122e-04   2.1424604e-07
   5.4126194e+00   3.3400235e-04   2.0414301e-07
   5.4643782e+00   3.2713506e-04   1.9485516e-07
   5.5161370e+00   3.2058626e-04   1.8631251e-07
   5.5678958e+00   3.1434306e-04   1.7845128e-07
   5.6196546e+00   3.0839280e-04   1.7121334e-07
   5.6714134e+00   3.0272309e-04   1.6454572e-07
   5.7231722e+00   2.9732187e-04   1.5840010e-07
   5.8095455e+00   2.8887461e-04   1.4918876e-07
   5.8959188e+00   2.8109035e-04   1.4112882e-07
   5.9822921e+00   2.7391986e-04   1.3406483e-07
   6.0686654e+00   2.6731691e-04   1.2786339e-07
   6.1550387e+00   2.6123822e-04   1.2240995e-07
   6.2414120e+00   2.5564338e-04   1.1760607e-07
   6.3277853e+00   2.5049487e-04   1.1336710e-07
   6.4551234e+00   2.4364567e-04   1.0799661e-07
   6.5600522e+00   2.3860214e-04   1.0423732e-07
   6.6649810e+00   2.3404573e-04   1.0098317e-07
   6.7699098e+00   2.2992975e-04   9.8159280e-08
   6.8748386e+00   2.2621209e-04   9.5702843e-08
   6.9797674e+00   2.2285462e-04   9.3561001e-08
   7.0846962e+00   2.1982259e-04   9.1689171e-08
   7.1896250e+00   2.1708441e-04   9.0049672e-08
   7.2945538e+00   2.1461171e-04   8.8610621e-08
   7.4043976e+00   2.1227987e-04   8.7289532e-08
   7.5142413e+00   2.1018455e-04   8.6132152e-08
   7.6240851e+00   2.0830159e-04   8.5116134e-08
   7.7339288e+00   2.0660934e-04   8.4222514e-08
   7.8437726e+00   2.0508867e-04   8.3435186e-08
   7.9536164e+00   2.0372237e-04   8.2740375e-08
   8.0634601e+00   2.0249468e-04   8.2126241e-08
   8.1864754e+00   2.0126687e-04   8.1521744e-08
   8.3094906e+00   2.0017763e-04   8.0993576e-08
   8.4325059e+00   1.9921147e-04   8.0531417e-08
   8.5555211e+00   1.9835444e-04   8.0126435e-08
   8.6785364e+00   1.9759400e-04   7.9771080e-08
   8.8015516e+00   1.9691930e-04   7.9458940e-08
   8.9245669e+00   1.9632093e-04   7.9184521e-08
   9.0561850e+00   1.9575552e-04   7.8927260e-08
   9.1878032e+00   1.9525800e-04   7.8702606e-08
   9.3194213e+00   1.9482013e-04   7.8506255e-08
   9.4510394e+00   1.9443504e-04   7.8334565e-08
   9.5826576e+00   1.9409648e-04   7.8184349e-08
   9.7142757e+00   1.9379858e-04   7.8052798e-08
   9.8458939e+00   1.9353634e-04   7.7937512e-08
   9.9775120e+00   1.9330571e-04   7.7836472e-08
   1.0000000e+01   1.9326920e-04   7.7820503e-08

